Machine Learning based detection of multiple Wi-Fi BSSs for LTE-U CSAT

According to the LTE-U Forum specification, a LTE-U base-station (BS) reduces its duty cycle from 50% to 33% when it senses an increase in the number of co-channel Wi-Fi basic service sets (BSSs) from one to two. The detection of the number of Wi-Fi BSSs that are operating on the channel in real-time, without decoding the Wi-Fi packets, still remains a challenge. In this paper, we present a novel machine learning (ML) approach that solves the problem by using energy values observed during LTE-U OFF duration. Observing the energy values (at LTE-U BS OFF time) is a much simpler operation than decoding the entire Wi-Fi packets. In this work, we implement and validate the proposed ML based approach in real-time experiments, and demonstrate that there are two distinct patterns between one and two Wi-Fi APs. This approach delivers an accuracy close to 100% compared to auto-correlation (AC) and energy detection (ED) approaches.

==> wifi-energy/wifi_energy.csv <==
Sample,0 WIFI,1 WIFI,2 WIFIs
0,-37.324383,-25.180931,-25.760476
1,-36.824383,-25.680931,-26.260476
2,-36.324383,-26.180931,-26.760476
3,-35.984759,-37.232912,-25.632681
4,-35.484759,-37.732912,-26.132681
5,-34.984759,-25.35245,-26.632681
6,-35.819678,-37.028885,-25.516313
7,-36.39244,-37.590711,-26.016313
8,-35.89244,-38.090711,-26.516313
9,-36.383363,-37.539056,-24.749341
10,-35.883363,-38.039056,-25.249341
11,-36.409846,-37.014647,-25.749341
12,-35.909846,-37.514647,-21.342225
13,-36.301564,-36.959255,-21.842225
14,-36.301564,-37.459255,-22.342225
15,-37.224762,-37.350443,-25.22756
16,-37.224762,-37.850443,-25.72756
17,-37.187284,-37.419028,-26.22756
18,-37.187284,-37.919028,-26.369833
19,-37.160765,-37.327607,-26.869833
20,-37.160765,-37.827607,-27.369833
21,-37.144567,-24.688289,-26.326381
22,-37.144567,-25.188289,-26.826381
23,-37.135784,-37.438471,-27.326381
24,-37.135784,-37.938471,-26.238459
25,-37.126234,-37.423338,-26.738459
26,-37.126234,-37.923338,-27.238459
27,-37.120839,-37.35996,-25.093
28,-37.120839,-37.85996,-25.593
29,-37.116171,-37.219659,-26.093
30,-37.116171,-37.719659,-26.389986
31,-37.088673,-35.831422,-26.889986
32,-37.088673,-36.331422,-27.389986
33,-37.110949,-37.75843,-22.249996
34,-37.110949,-38.25843,-21.749996
35,-37.106505,-28.971313,-21.249996
36,-37.106505,-29.471313,-23.474463
37,-37.104834,-37.755802,-23.474463
38,-37.104834,-38.255802,-23.474463
39,-37.103708,-37.752226,-25.270703
40,-37.103708,-38.252226,-25.770703
41,-37.10166,-37.711819,-26.270703
42,-37.10166,-38.211819,-26.907439
43,-37.103133,-37.669072,-27.407439
44,-37.103133,-38.169072,-27.907439
45,-37.101517,-37.617642,-26.772478
46,-37.101517,-38.117642,-27.272478
47,-37.103802,-37.968854,-27.772478
48,-37.103802,-38.468854,-37.54067
49,-37.095518,-30.669135,-38.012826
50,-37.095518,-30.169135,-21.820069
51,-37.1015,-36.498087,-21.320069
52,-37.1015,-36.998087,-20.820069
53,-37.103587,-38.045398,-20.320069
54,-37.103587,-38.545398,-19.674425
55,-37.104146,-38.017395,-19.174425
56,-37.104146,-38.517395,-18.674425
57,-37.107328,-39.017395,-24.894095
58,-37.107328,-31.597064,-24.894095
59,-37.10394,-31.097064,-24.894095
60,-37.10394,-36.728396,-26.148662
61,-37.105287,-37.228396,-26.648662
62,-37.105287,-38.227987,-27.148662
63,-37.10654,-38.227425,-26.467248
64,-37.10654,-26.56782,-26.467248
65,-37.108036,-37.282442,-26.467248
66,-37.108036,-37.782442,-26.255215
67,-37.10981,-38.284031,-26.255215
68,-37.10981,-38.784031,-26.255215
69,-37.110258,-38.265313,-26.148935
70,-37.110258,-38.765313,-26.148935
71,-37.110582,-36.437973,-26.148935
72,-37.110582,-35.937973,-21.249502
73,-37.112302,-35.437973,-20.749502
74,-37.112302,-27.747869,-20.249502
75,-37.114958,-36.24116,-19.054178
76,-37.114958,-36.24116,-18.554178
77,-37.11387,-37.732167,-18.054178
78,-37.11387,-38.232167,-23.274703
79,-37.115359,-28.562366,-23.274703
80,-37.115359,-28.062366,-23.274703
81,-37.115079,-36.863183,-25.945083
82,-37.115079,-37.363183,-26.445083
83,-37.119115,-37.88537,-26.945083
84,-37.119115,-38.38537,-27.017386
85,-37.120593,-38.348873,-27.517386
86,-37.120593,-38.348873,-28.017386
87,-37.12286,-37.823205,-25.123726
88,-37.12286,-37.823205,-24.623726
89,-37.123544,-37.827404,-24.123726
90,-37.123544,-37.827404,-23.573244
91,-37.122316,-37.825248,-23.073244
92,-37.122316,-37.825248,-22.573244
93,-37.108193,-37.828705,-19.879546
94,-37.108193,-37.828705,-19.379546
95,-37.128565,-37.830114,-18.879546
96,-37.128565,-37.830114,-24.666959
97,-37.131098,-37.828559,-25.166959
98,-37.131098,-37.828559,-25.666959
99,-37.131222,-37.832156,-26.73801
100,-37.131222,-37.832156,-27.23801
101,-37.133423,-37.833095,-27.73801
102,-37.133423,-37.833095,-24.332704
103,-37.138765,-37.835581,-24.332704
104,-37.138765,-37.835581,-24.332704
105,-37.139057,-37.823519,-24.233398
106,-37.139057,-37.823519,-24.233398
107,-37.143419,-37.835781,-24.233398
108,-37.143419,-37.835781,-26.227874
109,-37.133182,-37.819334,-26.727874
110,-37.133182,-37.819334,-27.227874
111,-37.107473,-37.836923,-26.832799
112,-37.107473,-37.836923,-26.832799
113,-37.153939,-37.838492,-26.832799
114,-37.153939,-37.838492,-26.202787
115,-37.155313,-37.839484,-26.202787
116,-37.155313,-37.839484,-26.202787
117,-37.160426,-37.838535,-20.749831
118,-37.160426,-37.838535,-20.249831
119,-37.161146,-37.84036,-19.749831
120,-37.161146,-37.84036,-24.221872
121,-37.165638,-37.84271,-24.221872
122,-37.165638,-37.84271,-24.221872
123,-37.168479,-37.844379,-26.164115
124,-37.168479,-37.844379,-26.664115
125,-37.161548,-37.847037,-27.164115
126,-37.161548,-37.847037,-27.096771
127,-37.175893,-37.844907,-27.096771
128,-37.175893,-37.844907,-27.096771
129,-37.177884,-37.849149,-26.040853
130,-37.177884,-37.849149,-26.040853
131,-37.181095,-37.849149,-37.058324
132,-37.181095,-37.847234,-37.057317
133,-37.184948,-37.849748,-37.557317
134,-37.184948,-37.849748,-38.057317
135,-37.187751,-37.849748,-21.576992
136,-37.187751,-37.848342,-21.076992
137,-37.190754,-37.84754,-20.576992
138,-37.190754,-37.84754,-24.982542
139,-37.193444,-37.849295,-24.482542
140,-37.193444,-37.849295,-24.048605
141,-37.193662,-37.849295,-23.548605
142,-37.193662,-37.845706,-24.939008
143,-37.173286,-37.847691,-36.075504
144,-37.173286,-37.847691,-37.160187
145,-37.200653,-37.847691,-37.660187
146,-37.200653,-37.844086,-38.160187
147,-37.20353,-37.842622,-25.083333
148,-37.20353,-37.842622,-24.583333
149,-37.20383,-37.840522,-24.083333
150,-37.20383,-37.840522,-20.597876
151,-37.203679,-37.840874,-20.097876
152,-37.203679,-37.840874,-19.597876
153,-37.207183,-37.84395,-35.606126
154,-37.207183,-37.84395,-25.427535
155,-37.209024,-37.84412,-25.927535
156,-37.209024,-37.84412,-26.427535
157,-37.210242,-37.847258,-37.670308
158,-37.210242,-37.847258,-38.170308
159,-37.208819,-37.850735,-38.130764
160,-37.208819,-37.850735,-26.144151
161,-37.208551,-37.856189,-25.644151
162,-37.208551,-37.856189,-23.316376
163,-37.210841,-37.861532,-35.597538
164,-37.210841,-37.861532,-36.097538
165,-37.209847,-37.869658,-38.133531
166,-37.209847,-37.869658,-38.633531
167,-37.198028,-36.80035,-27.297295
168,-37.198028,-36.80035,-26.108026
169,-37.207163,-37.881461,-25.608026
170,-37.207163,-37.881461,-25.108026
171,-37.184892,-37.886345,-24.714979
172,-37.184892,-37.886345,-24.214979
173,-37.20646,-37.893772,-23.714979
174,-37.20646,-37.893772,-24.110874
175,-37.204289,-37.9012,-24.110874
176,-37.204289,-37.9012,-24.110874
177,-37.203096,-37.904204,-20.491704
178,-37.203096,-37.904204,-19.991704
179,-37.199525,-37.913355,-19.491704
180,-37.199525,-37.913355,-24.814225
181,-37.196376,-37.917646,-25.314225
182,-37.196376,-37.917646,-25.814225
183,-37.193885,-37.926718,-26.287668
184,-37.193885,-37.926718,-26.787668
185,-37.193017,-28.901056,-27.287668
186,-37.193017,-28.401056,-26.810901
187,-37.190704,-36.958842,-26.810901
188,-37.190704,-37.910128,-26.810901
189,-37.185114,-38.410128,-25.841052
190,-37.185114,-38.474001,-25.841052
191,-37.184151,-38.474001,-25.841052
192,-37.184151,-37.95226,-25.867463
193,-37.181073,-37.95226,-25.867463
194,-37.181073,-37.954099,-25.867463
195,-37.179847,-37.954099,-25.835416
196,-37.179847,-37.956437,-25.835416
197,-37.16887,-37.956437,-25.835416
198,-37.16887,-37.960581,-20.451821
199,-37.173431,-37.960581,-19.951821
200,-37.173431,-37.962279,-24.909209
201,-37.169519,-37.962279,-24.909209
202,-37.169519,-37.964077,-24.909209
203,-37.168472,-37.964077,-24.909209
204,-37.168472,-37.964077,-26.02603
205,-37.167141,-37.962913,-26.02603
206,-37.167141,-37.962913,-26.02603
207,-37.165022,-37.967935,-26.002759
208,-37.165022,-37.968655,-26.002759
209,-37.160999,-37.968655,-26.002759
210,-37.160999,-37.968655,-25.914557
211,-37.157782,-37.969467,-25.914557
212,-37.157782,-37.972971,-25.914557
213,-37.15895,-37.972971,-23.43564
214,-37.15895,-37.972971,-22.93564
215,-37.157091,-37.973795,-22.43564
216,-37.157091,-37.973795,-25.149044
217,-37.157573,-37.978643,-25.649044
218,-37.157573,-37.978643,-26.149044
219,-37.154911,-37.978399,-22.326816
220,-37.154911,-37.982329,-21.826816
221,-37.153804,-37.982329,-21.326816
222,-37.153804,-37.982329,-24.196811
223,-37.154982,-37.96794,-24.196811
224,-37.154982,-37.982555,-24.196811
225,-37.154926,-37.982555,-26.22849
226,-37.154926,-37.985137,-26.72849
227,-37.15561,-37.985137,-27.22849
228,-37.15561,-37.982619,-37.219547
229,-37.153146,-37.982619,-37.719547
230,-37.153146,-37.983057,-38.219547
231,-37.154925,-37.983057,-26.49178
232,-37.154925,-25.759214,-26.49178
233,-37.156462,-25.259214,-26.49178
234,-37.156462,-24.759214,-26.067725
235,-37.158448,-24.450967,-26.067725
236,-37.158448,-23.950967,-26.067725
237,-37.160622,-23.450967,-21.013311
238,-37.160622,-36.914701,-20.513311
239,-37.158055,-37.414701,-20.013311
240,-37.158055,-38.431782,-25.283938
241,-37.15968,-38.931782,-25.283938
242,-37.15968,-38.409364,-25.283938
243,-37.161978,-38.909364,-25.146414
244,-37.161978,-38.041728,-25.146414
245,-37.165043,-38.041728,-25.146414
246,-37.165043,-37.942479,-26.15105
247,-37.165678,-37.942479,-26.15105
248,-37.165678,-37.937061,-26.120313
249,-37.165743,-37.937061,-26.120313
250,-37.165743,-37.930237,-26.120313
251,-37.167977,-37.930237,-26.120313
252,-37.167977,-37.921765,-30.643168
253,-37.170593,-37.921765,-31.143168
254,-37.170593,-37.909235,-31.643168
255,-37.170423,-37.909235,-26.507614
256,-37.170423,-37.901582,-26.507614
257,-37.172539,-37.901582,-21.00588
258,-37.172539,-37.891486,-20.50588
259,-37.172108,-37.891486,-20.00588
260,-37.172108,-37.883466,-19.50588
261,-37.173365,-37.883466,-22.195407
262,-37.173365,-37.873923,-21.695407
263,-37.175993,-37.873923,-35.616627
264,-37.175993,-37.860862,-36.116627
265,-37.177997,-37.860862,-37.618957
266,-37.177997,-37.853976,-38.118957
267,-37.179134,-37.853976,-37.645451
268,-37.179134,-37.844186,-38.145451
269,-37.17889,-37.844186,-27.053162
270,-37.17889,-37.838043,-26.302868
271,-37.178932,-37.838043,-26.302868
272,-37.178932,-37.829796,-26.302868
273,-37.18295,-37.829796,-25.822077
274,-37.18295,-37.823375,-25.822077
275,-37.182196,-37.823375,-25.822077
276,-37.182196,-37.818584,-26.055321
277,-37.185375,-37.818584,-26.055321
278,-37.185375,-37.817095,-26.055321
279,-37.18341,-37.817095,-37.053792
280,-37.18341,-37.817095,-37.553792
281,-37.185274,-37.817169,-37.607026
282,-37.185274,-37.817169,-38.107026
283,-37.18589,-37.817589,-26.817051
284,-37.18589,-37.817589,-26.317051
285,-37.18502,-37.802192,-24.638976
286,-37.18502,-37.826159,-24.138976
287,-37.161441,-37.826159,-23.638976
288,-37.161441,-37.826159,-35.532942
289,-37.183482,-37.833943,-37.050346
290,-37.183482,-37.833943,-37.550346
291,-37.18384,-37.843393,-37.608854
292,-37.18384,-37.856598,-38.108854
293,-37.183817,-37.856598,-37.567762
294,-37.183817,-37.867291,-38.067762
295,-37.184053,-37.867291,-26.921224
296,-37.184053,-37.879929,-26.421224
297,-37.184906,-37.879929,-25.394535
298,-37.184906,-37.897465,-24.894535
299,-37.179561,-37.897465,-24.394535
300,-37.179561,-37.903592,-20.091145
301,-37.179853,-37.903592,-36.039067
302,-37.179853,-37.897993,-20.091145
303,-37.179062,-37.897993,-24.521993
304,-37.179062,-37.942146,-24.021993
305,-37.169802,-37.942146,-23.521993
306,-37.169802,-37.956537,-25.382022
307,-37.177303,-37.956537,-25.382022
308,-37.177303,-37.968237,-25.382022
309,-37.174126,-37.968237,-26.065284
310,-37.174126,-37.976719,-26.065284
311,-37.172152,-37.976719,-26.065284
312,-37.172152,-37.981146,-25.995525
313,-37.171974,-37.981146,-25.995525
314,-37.171974,-37.982873,-25.995525
315,-37.17318,-37.982873,-25.999548
316,-37.17318,-37.970352,-25.999548
317,-37.168334,-37.970352,-25.999548
318,-37.168334,-37.977863,-25.915198
319,-37.166381,-37.977863,-25.915198
320,-37.166381,-37.972592,-25.915198
321,-37.16417,-37.972592,-21.176017
322,-37.16417,-37.965332,-20.676017
323,-37.164571,-37.965332,-20.176017
324,-37.164571,-37.956323,-24.0236
325,-37.162217,-37.956323,-24.0236
326,-37.162217,-37.944251,-24.0236
327,-37.160614,-37.944251,-25.951335
328,-37.160614,-37.935339,-26.451335
329,-37.158007,-37.935339,-26.951335
330,-37.158007,-37.926083,-26.376454
331,-37.157199,-37.926083,-26.876454
332,-37.157199,-37.914294,-27.376454
333,-37.15711,-37.914294,-21.618834
334,-37.15711,-37.881149,-21.118834
335,-37.155136,-37.881149,-20.618834
336,-37.155136,-37.899249,-24.095805
337,-37.151894,-37.899249,-23.595805
338,-37.151894,-37.894738,-23.095805
339,-37.148107,-37.894738,-20.699132
340,-37.148107,-37.890728,-20.199132
341,-37.148838,-37.890728,-19.699132
342,-37.148838,-37.889149,-27.073254
343,-37.147952,-37.889149,-27.573254
344,-37.147952,-37.885367,-28.073254
345,-37.145982,-37.885367,-25.720859
346,-37.145982,-37.885463,-26.220859
347,-37.146161,-37.885463,-26.720859
348,-37.146161,-37.885969,-27.294025
349,-37.125469,-37.885969,-27.794025
350,-37.125469,-37.887059,-28.294025
351,-37.14083,-37.887059,-25.899336
352,-37.14083,-37.88954,-25.899336
353,-37.140763,-37.88954,-25.899336
354,-37.140763,-37.88954,-25.936028
355,-37.140493,-37.886584,-25.936028
356,-37.140493,-37.886584,-25.936028
357,-37.138756,-37.891971,-22.589235
358,-37.138756,-37.880109,-22.089235
359,-37.136026,-37.880109,-21.589235
360,-37.136026,-37.880109,-25.174406
361,-37.131392,-37.898276,-25.174406
362,-37.131392,-37.898276,-25.174406
363,-37.135111,-37.875608,-21.035806
364,-37.135111,-37.904623,-20.535806
365,-37.121492,-37.904623,-20.035806
366,-37.121492,-37.90788,-24.117899
367,-37.091492,-37.90788,-24.117899
368,-37.091492,-37.91067,-24.117899
369,-37.131564,-37.91067,-25.893843
370,-37.131564,-37.918358,-26.393843
371,-37.129443,-37.918358,-26.893843
372,-37.129443,-37.914304,-26.623804
373,-37.129267,-37.914304,-27.123804
374,-37.129267,-37.91665,-27.623804
375,-37.128232,-37.91665,-27.500018
376,-37.128232,-37.916895,-27.500018
377,-37.129016,-37.916895,-27.500018
378,-37.129016,-37.918091,-26.944945
379,-37.126105,-37.918091,-37.05412
380,-37.126105,-37.915644,-37.55412
381,-37.113683,-37.915644,-27.311446
382,-37.113683,-37.912279,-27.311446
383,-37.125839,-37.912279,-37.020558
384,-37.125839,-37.908336,-37.520558
385,-37.123505,-37.905929,-37.994344
386,-37.123505,-37.892045,-38.494344
387,-37.123784,-37.892045,-37.519664
388,-37.123784,-37.897651,-38.019664
389,-37.120984,-37.897651,-27.869483
390,-37.120984,-37.892348,-27.63012
391,-37.119118,-37.892348,-27.13012
392,-37.119118,-37.884809,-26.63012
393,-37.120796,-37.884809,-27.48645
394,-37.120796,-37.881025,-26.98645
395,-37.119281,-37.881025,-26.48645
396,-37.119281,-37.875111,-27.046347
397,-37.120029,-37.875111,-27.046347
398,-37.120029,-37.872007,-27.046347
399,-37.093221,-37.872007,-36.993332
400,-37.093221,-37.869265,-37.103254
401,-37.117063,-37.869265,-37.603254
402,-37.117063,-37.864618,-38.103254
403,-37.117021,-37.864618,-22.332467
404,-37.117021,-37.863625,-21.832467
405,-37.117586,-37.863625,-24.307634
406,-37.117586,-37.859008,-23.807634
407,-37.116494,-37.859008,-23.307634
408,-37.116494,-37.8578,-27.341057
409,-37.114225,-37.8578,-27.341057
410,-37.114225,-37.855594,-27.341057
411,-37.114301,-37.855594,-26.676603
412,-37.114301,-37.85496,-26.676603
413,-37.114417,-37.85496,-26.676603
414,-37.114417,-37.855828,-20.785853
415,-37.114778,-37.855828,-20.285853
416,-37.114778,-37.855057,-19.785853
417,-37.11342,-37.855057,-24.393974
418,-37.11342,-37.858129,-24.393974
419,-37.111453,-37.858129,-24.393974
420,-37.111453,-37.858902,-20.908852
421,-37.111351,-37.858902,-20.408852
422,-37.111351,-37.860807,-19.908852
423,-37.101083,-37.860807,-19.511398
424,-37.101083,-37.86205,-19.011398
425,-37.112163,-37.86205,-18.511398
426,-37.112163,-37.865064,-23.89829
427,-37.09023,-37.865064,-24.39829
428,-37.09023,-37.867106,-24.89829
429,-37.110364,-37.867106,-26.227331
430,-37.110364,-37.870478,-26.727331
431,-37.109023,-37.870478,-27.227331
432,-37.109023,-37.870478,-29.796361
433,-37.110426,-37.870559,-30.296361
434,-37.110426,-37.874571,-30.796361
435,-37.110963,-37.874571,-29.380474
436,-37.110963,-37.877405,-29.880474
437,-37.110912,-37.877405,-30.380474
438,-37.110912,-37.877405,-37.216813
439,-37.108412,-37.879473,-37.716813
440,-37.108412,-37.884662,-38.216813
441,-37.107398,-37.884662,-25.280567
442,-37.107398,-37.884662,-24.780567
443,-37.111085,-37.88421,-24.280567
444,-37.111085,-37.888666,-19.63433
445,-37.107845,-37.888666,-19.13433
446,-37.107845,-37.890305,-18.63433
447,-37.109485,-37.890305,-24.647637
448,-37.109485,-37.893384,-24.147637
449,-37.105952,-37.893384,-23.647637
450,-37.105952,-37.896608,-25.073736
451,-37.108276,-37.896608,-25.073736
452,-37.108276,-37.895769,-25.073736
453,-37.101732,-37.895769,-25.924521
454,-37.101732,-37.899393,-25.924521
455,-37.108954,-37.899393,-25.924521
456,-37.108954,-37.901578,-21.475777
457,-37.109009,-37.901578,-20.975777
458,-37.109009,-37.904708,-20.475777
459,-37.106942,-37.904708,-25.440506
460,-37.106942,-37.90468,-25.940506
461,-37.107371,-37.90468,-26.440506
462,-37.107371,-37.905143,-20.781838
463,-37.109393,-37.905143,-20.281838
464,-37.109393,-37.906452,-19.781838
465,-37.109372,-37.906452,-21.980686
466,-37.109372,-37.909156,-21.480686
467,-37.10824,-37.909156,-20.980686
468,-37.10824,-37.911242,-23.975942
469,-37.107699,-37.911242,-24.475942
470,-37.107699,-32.044454,-24.975942
471,-37.107309,-31.544454,-26.831435
472,-37.107309,-26.928663,-27.331435
473,-37.107258,-26.428663,-27.831435
474,-37.107258,-25.928663,-20.804399
475,-37.109076,-25.428663,-36.690161
476,-37.109076,-26.65266,-37.190161
477,-37.107644,-26.15266,-37.647381
478,-37.107644,-25.65266,-26.454435
479,-37.107193,-27.215672,-26.454435
480,-37.107193,-26.715672,-25.846871
481,-37.106893,-26.215672,-25.846871
482,-37.106893,-36.652942,-25.846871
483,-37.109372,-37.152942,-20.6226
484,-37.109372,-38.113439,-20.1226
485,-37.108986,-38.613439,-19.6226
486,-37.108986,-38.178123,-23.376658
487,-37.109733,-38.678123,-22.876658
488,-37.109733,-26.099387,-22.376658
489,-37.10838,-25.599387,-23.219045
490,-37.10838,-36.856882,-23.219045
491,-37.108647,-37.356882,-23.219045
492,-37.108647,-38.345234,-26.072239
493,-37.109603,-38.845234,-26.572239
494,-37.109603,-30.715652,-27.072239
495,-37.110192,-30.215652,-26.169136
496,-37.110192,-36.847104,-26.669136
497,-37.108702,-37.347104,-27.169136
498,-37.108702,-38.384024,-26.564488
499,-37.107065,-38.884024,-26.564488
500,-37.107065,-38.385859,-26.564488
501,-37.108724,-38.885859,-26.260367
502,-37.108724,-39.385859,-26.260367
503,-37.10731,-38.496945,-26.260367
504,-37.10731,-37.91728,-20.553574
505,-37.108443,-37.91728,-20.053574
506,-37.108443,-37.91728,-19.553574
507,-37.107771,-37.918978,-24.501556
508,-37.107771,-37.919363,-24.501556
509,-37.105712,-37.919363,-24.501556
510,-37.105712,-37.919255,-26.186058
511,-37.105949,-37.919255,-26.686058
512,-37.105949,-37.920503,-27.186058
513,-37.1056,-37.920503,-23.64993
514,-37.1056,-37.920753,-23.14993
515,-37.108435,-37.920753,-22.64993
516,-37.108435,-31.401399,-23.421589
517,-37.106607,-30.901399,-22.921589
518,-37.106607,-36.943989,-22.421589
519,-37.107262,-36.943989,-23.639859
520,-37.107262,-37.9421,-23.639859
521,-37.105907,-37.9421,-23.639859
522,-37.105907,-37.9414,-20.819673
523,-37.10584,-37.9414,-20.319673
524,-37.10584,-37.939449,-19.819673
525,-37.106096,-37.939449,-24.025842
526,-37.106096,-37.93568,-24.525842
527,-37.105669,-37.93568,-25.025842
528,-37.105669,-37.932767,-22.827023
529,-37.106688,-37.932767,-37.123048
530,-37.106688,-37.929057,-37.071261
531,-37.105228,-37.929057,-37.571261
532,-37.105228,-37.921474,-38.071261
533,-37.107291,-37.916804,-22.965435
534,-37.107291,-37.90947,-21.024078
535,-37.106186,-37.90947,-20.524078
536,-37.106186,-37.886052,-20.024078
537,-37.108173,-37.886052,-24.128284
538,-37.108173,-37.898254,-24.128284
539,-37.106182,-37.893011,-24.128284
540,-37.106182,-37.893011,-25.962244
541,-37.105549,-37.893336,-26.462244
542,-37.105549,-37.893336,-26.962244
543,-37.08575,-37.894822,-21.720517
544,-37.08575,-37.894822,-21.220517
545,-37.10595,-37.900771,-20.720517
546,-37.10595,-37.900771,-24.969069
547,-37.108406,-37.907409,-25.469069
548,-37.108406,-37.907409,-25.969069
549,-37.105614,-37.91658,-37.584298
550,-37.105614,-37.91658,-37.547707
551,-37.10736,-37.916045,-38.047707
552,-37.10736,-37.916045,-38.547707
553,-37.106908,-37.896579,-27.534961
554,-37.106908,-37.896579,-37.021967
555,-37.107928,-37.948019,-37.521967
556,-37.107928,-37.948019,-25.332338
557,-37.106999,-37.956378,-24.832338
558,-37.106999,-37.956378,-24.328374
559,-37.106013,-37.961008,-23.828374
560,-37.106013,-37.961008,-23.328374
561,-37.097922,-37.963981,-23.316921
562,-37.097922,-37.963981,-36.140629
563,-37.106441,-37.967639,-36.640629
564,-37.106441,-37.967639,-37.140629
565,-37.107884,-37.966606,-22.41267
566,-37.107884,-37.966606,-21.91267
567,-37.106603,-37.956949,-36.069361
568,-37.106603,-37.956949,-37.14194
569,-37.105931,-37.959912,-37.64194
570,-37.105931,-37.959912,-38.14194
571,-37.10595,-37.955432,-38.07789
572,-37.10595,-37.955432,-38.57789
573,-37.107743,-37.950587,-25.864833
574,-37.107743,-37.950587,-25.364833
575,-37.108403,-37.945986,-24.864833
576,-37.108403,-37.945986,-23.751933
577,-37.1073,-37.939302,-23.251933
578,-37.1073,-37.931815,-22.751933
579,-37.106122,-37.931815,-23.439411
580,-37.106122,-37.928731,-22.939411
581,-37.10495,-37.928731,-22.439411
582,-37.10495,-37.928731,-23.869194
583,-37.109519,-37.922247,-23.869194
584,-37.109519,-37.922247,-23.869194
585,-37.108741,-37.89243,-21.338748
586,-37.108741,-37.89243,-20.838748
587,-37.10913,-37.912869,-20.338748
588,-37.10913,-37.912869,-24.351602
589,-37.106887,-37.910116,-24.851602
590,-37.106887,-37.908626,-25.351602
591,-37.107703,-37.908626,-26.774578
592,-37.107703,-37.904199,-27.274578
593,-37.109831,-37.904199,-27.774578
594,-37.109831,-37.903412,-24.905477
595,-37.109781,-37.903412,-37.10324
596,-37.109781,-37.900956,-37.60324
597,-37.110925,-37.900956,-37.608282
598,-37.110925,-37.899606,-38.108282
599,-37.107713,-37.899606,-37.568611
600,-37.107713,-37.897442,-38.068611
601,-37.110329,-37.897442,-26.684604
602,-37.110329,-37.897709,-26.184604
603,-37.109544,-37.897709,-35.984825
604,-37.109544,-37.895256,-37.041566
605,-37.092452,-37.895256,-37.541566
606,-37.092452,-37.879352,-38.041566
607,-37.11003,-25.489424,-37.496957
608,-37.11003,-37.380482,-37.996957
609,-37.10712,-37.380482,-37.855882
610,-37.10712,-37.829545,-38.355882
611,-37.108309,-38.329545,-37.857209
612,-37.108309,-38.398313,-38.357209
613,-37.108724,-38.398313,-27.714182
614,-37.108724,-37.860162,-27.214182
615,-37.112805,-37.860162,-25.168859
616,-37.112805,-37.85979,-24.668859
617,-37.106617,-37.85979,-23.737267
618,-37.106617,-37.855298,-24.86798
619,-37.109367,-37.855298,-24.36798
620,-37.109367,-37.856162,-23.86798
621,-37.09855,-37.856162,-24.683314
622,-37.09855,-37.852915,-24.183314
623,-37.069886,-37.852915,-23.683314
624,-37.069886,-37.852242,-35.425495
625,-37.111229,-37.852242,-35.925495
626,-37.111229,-37.850083,-36.425495
627,-37.109616,-37.850083,-22.075256
628,-37.109616,-37.848029,-21.575256
629,-37.108233,-37.848029,-21.075256
630,-37.108233,-37.846908,-24.637622
631,-37.107833,-37.846908,-24.137622
632,-37.107833,-37.843497,-23.637622
633,-37.11082,-37.843497,-23.594134
634,-37.11082,-37.844663,-23.094134
635,-37.110457,-37.844663,-22.594134
636,-37.110457,-37.841568,-35.570984
637,-37.095075,-37.841568,-36.070984
638,-37.095075,-37.835388,-36.570984
639,-37.107192,-37.835388,-25.113796
640,-37.107192,-37.839253,-25.113796
641,-37.105594,-37.839253,-25.113796
642,-37.105594,-37.839034,-21.384733
643,-37.108176,-37.839034,-20.884733
644,-37.108176,-37.838962,-20.384733
645,-37.108348,-37.838962,-23.403768
646,-37.108348,-37.837025,-23.403768
647,-37.107849,-37.837025,-23.403768
648,-37.107849,-37.83704,-21.29019
649,-37.104402,-37.83704,-20.79019
650,-37.104402,-37.83704,-20.29019
651,-37.104505,-37.83868,-23.587263
652,-37.104505,-37.83868,-24.087263
653,-37.105649,-37.837922,-24.587263
654,-37.105649,-37.837083,-25.702186
655,-37.079466,-37.837083,-26.202186
656,-37.079466,-37.839045,-26.702186
657,-37.105892,-37.839045,-25.449338
658,-37.105892,-37.836568,-25.449338
659,-37.103954,-37.836568,-25.449338
660,-37.103954,-37.836568,-37.065339
661,-37.10452,-37.838793,-37.565339
662,-37.10452,-37.838793,-38.065339
663,-37.103187,-37.839992,-37.626825
664,-37.103187,-37.840558,-38.126825
665,-37.10605,-37.840558,-37.590092
666,-37.10605,-37.842292,-38.090092
667,-37.102482,-37.842292,-21.411955
668,-37.102482,-37.841045,-20.911955
669,-37.102785,-37.841045,-35.964793
670,-37.102785,-37.846424,-36.464793
671,-37.102644,-37.846424,-37.61591
672,-37.102644,-37.848805,-38.11591
673,-37.101938,-37.848805,-37.95623
674,-37.101938,-37.84838,-38.45623
675,-37.104555,-37.84838,-38.308093
676,-37.104555,-37.849731,-38.808093
677,-37.101663,-37.849731,-37.952643
678,-37.101663,-32.061692,-38.452643
679,-37.090409,-31.561692,-28.80442
680,-37.090409,-36.881008,-36.89663
681,-37.100693,-36.881008,-37.39663
682,-37.100693,-37.818558,-37.89663
683,-37.079418,-38.318558,-37.98441
684,-37.079418,-38.378823,-38.48441
685,-37.103361,-38.378823,-38.562229
686,-37.103361,-37.858081,-39.062229
687,-37.10158,-37.858081,-28.143224
688,-37.10158,-37.860363,-37.094722
689,-37.100346,-37.860363,-37.594722
690,-37.100346,-37.864115,-38.094722
691,-37.099817,-37.864115,-38.267775
692,-37.099817,-37.866393,-38.767775
693,-37.101563,-37.866393,-38.654222
694,-37.101563,-37.867575,-38.654222
695,-37.102401,-37.867575,-37.686974
696,-37.102401,-28.768208,-37.686974
697,-37.10164,-28.268208,-37.678569
698,-37.10164,-36.90711,-37.678569
699,-37.099841,-36.90711,-37.692178
700,-37.099841,-37.840268,-37.671006
701,-37.100385,-38.340268,-37.671006
702,-37.100385,-37.971983,-37.671006
703,-37.100876,-37.971983,-27.293608
704,-37.100876,-37.879217,-26.793608
705,-37.10328,-37.879217,-36.689173
706,-37.10328,-37.879988,-36.689173
707,-37.100819,-37.879988,-37.253001
708,-37.100819,-37.883268,-37.253001
709,-37.09313,-37.886055,-37.655046
710,-37.09313,-37.888148,-37.655046
711,-37.099382,-37.888148,-37.660509
712,-37.099382,-37.892701,-37.660509
713,-37.101105,-37.892701,-26.14698
714,-37.101105,-37.891747,-37.149515
715,-37.102962,-37.891747,-37.149515
716,-37.102962,-37.896109,-37.149515
717,-37.099359,-37.896109,-37.633708
718,-37.099359,-37.896313,-38.133708
719,-37.097269,-37.896313,-38.195016
720,-37.097269,-37.896313,-38.195016
721,-37.097707,-37.899868,-37.707216
722,-37.097707,-37.902767,-37.707216
723,-37.09985,-37.902767,-26.463514
724,-37.09985,-37.902767,-25.963514
725,-37.103661,-37.881616,-36.695765
726,-37.103661,-37.905349,-36.695765
727,-37.098636,-37.905349,-37.310395
728,-37.098636,-37.906467,-37.810395
729,-37.09832,-37.906467,-38.243759
730,-37.09832,-37.91103,-38.243759
731,-37.098809,-37.909233,-37.693771
732,-37.098809,-37.909233,-37.693771
733,-37.100283,-37.909729,-37.690884
734,-37.100283,-37.909729,-37.690884
735,-37.103559,-37.909729,-37.689352
736,-37.103559,-37.912662,-37.689352
737,-37.099845,-37.913437,-37.688505
738,-37.099845,-37.913437,-37.688505
739,-37.098473,-37.915492,-37.690783
740,-37.098473,-37.915492,-37.696732
741,-37.099744,-37.906768,-37.696732
742,-37.099744,-37.906768,-37.696732
743,-37.101771,-37.916633,-25.265308
744,-37.101771,-37.916633,-24.798968
745,-37.103705,-37.917118,-24.298968
746,-37.103705,-37.917118,-23.798968
747,-37.102145,-37.920321,-23.823407
748,-37.102145,-37.920321,-23.323407
749,-37.100242,-37.920736,-22.823407
750,-37.100242,-37.920736,-20.526413
751,-37.101042,-37.924149,-20.026413
752,-37.101042,-37.924149,-19.526413
753,-37.103272,-37.92097,-22.795639
754,-37.103272,-37.92097,-22.295639
755,-37.100206,-37.921987,-21.795639
756,-37.100206,-37.921987,-23.739961
757,-37.103088,-37.924377,-24.88688
758,-37.103088,-37.924377,-36.785416
759,-37.100496,-37.924015,-37.285416
760,-37.100496,-37.924015,-37.785416
761,-37.102354,-37.925356,-27.897213
762,-37.102354,-37.925356,-26.938268
763,-37.102844,-37.924234,-26.438268
764,-37.102844,-37.924234,-25.938268
765,-37.108201,-37.925707,-20.565478
766,-37.108201,-37.925707,-20.065478
767,-37.103189,-37.92603,-19.565478
768,-37.103189,-37.92603,-24.399492
769,-37.101916,-37.927749,-23.899492
770,-37.101916,-37.927749,-36.0591
771,-37.103809,-37.927755,-36.5591
772,-37.103809,-37.927474,-37.581533
773,-37.103638,-37.927474,-38.081533
774,-37.103638,-37.930322,-38.581533
775,-37.107996,-37.930322,-22.121715
776,-37.107996,-37.929208,-21.621715
777,-37.1055,-37.929208,-24.066079
778,-37.1055,-35.853854,-23.566079
779,-37.10788,-35.353854,-23.066079
780,-37.10788,-36.954763,-20.949825
781,-37.109195,-36.954763,-20.449825
782,-37.109195,-37.895711,-19.949825
783,-37.110632,-38.395711,-27.120072
784,-37.110632,-38.45425,-27.620072
785,-37.111048,-38.45425,-24.185282
786,-37.111048,-37.931371,-23.685282
787,-37.088412,-37.931371,-23.839696
788,-37.088412,-37.932911,-23.339696
789,-37.110646,-37.932911,-22.839696
790,-37.110646,-37.932322,-22.80695
791,-37.111337,-37.932322,-20.76987
792,-37.111337,-37.932322,-20.26987
793,-37.114732,-28.848291,-19.76987
794,-37.114732,-28.348291,-24.600238
795,-37.114046,-36.934625,-25.100238
796,-37.114046,-36.934625,-25.600238
797,-37.111987,-37.475907,-21.812148
798,-37.111987,-37.475907,-21.312148
799,-37.113049,-37.900319,-20.812148
800,-37.113049,-38.400319,-26.136676
801,-37.114309,-38.894122,-26.636676
802,-37.114309,-38.394374,-27.136676
803,-37.118168,-38.394374,-24.150475
804,-37.118168,-37.936872,-24.150475
805,-37.106904,-37.936872,-24.150475
806,-37.106904,-37.938626,-23.888745
807,-37.114375,-37.938626,-23.888745
808,-37.114375,-37.939429,-23.888745
809,-37.11638,-37.939429,-22.359648
810,-37.11638,-37.938418,-21.859648
811,-37.11806,-37.938418,-21.359648
812,-37.11806,-37.935877,-36.099124
813,-37.120887,-37.935877,-36.599124
814,-37.120887,-37.939155,-25.749633
815,-37.119151,-37.939155,-26.249633
816,-37.119151,-37.928845,-37.657421
817,-37.119579,-37.928845,-37.584911
818,-37.119579,-37.93983,-38.084911
819,-37.119606,-37.93983,-38.584911
820,-37.119606,-37.938719,-26.012907
821,-37.121883,-37.938719,-23.579789
822,-37.121883,-37.937795,-23.079789
823,-37.125976,-37.937795,-22.579789
824,-37.125976,-37.938928,-25.423315
825,-37.123245,-37.938928,-25.423315
826,-37.123245,-37.938743,-25.423315
827,-37.123313,-37.938743,-23.513116
828,-37.123313,-37.939805,-23.013116
829,-37.122768,-37.939805,-22.513116
830,-37.122768,-37.939871,-35.599967
831,-37.126977,-37.939871,-22.171843
832,-37.126977,-37.938416,-21.671843
833,-37.128854,-37.938416,-21.075285
834,-37.128854,-37.914822,-20.575285
835,-37.128175,-37.914822,-36.638215
836,-37.128175,-37.939087,-37.138215
837,-37.125526,-37.939087,-37.638215
838,-37.125526,-37.939482,-37.698633
839,-37.125695,-37.939482,-38.198633
840,-37.125695,-37.938782,-37.674464
841,-37.128115,-37.938782,-37.104259
842,-37.128115,-37.938117,-37.604259
843,-37.12946,-37.938117,-38.104259
844,-37.12946,-37.939469,-37.595348
845,-37.127765,-37.939469,-38.095348
846,-37.127765,-37.940793,-28.126959
847,-37.126092,-37.940793,-37.025667
848,-37.126092,-37.938914,-37.525667
849,-37.108333,-37.938914,-38.025667
850,-37.108333,-37.940088,-37.62377
851,-37.128237,-37.940088,-37.117357
852,-37.128237,-37.937939,-37.617357
853,-37.130167,-37.937939,-37.537644
854,-37.130167,-37.938703,-38.037644
855,-37.128196,-37.938703,-37.543814
856,-37.128196,-37.939357,-38.043814
857,-37.128451,-37.939357,-37.455216
858,-37.128451,-37.925561,-37.955216
859,-37.128435,-37.925561,-38.455216
860,-37.128435,-37.939612,-37.969038
861,-37.12535,-37.939612,-37.591313
862,-37.12535,-37.917002,-38.091313
863,-37.131832,-37.917002,-38.591313
864,-37.131832,-37.939884,-38.18564
865,-37.11666,-37.939884,-38.68564
866,-37.11666,-37.940531,-38.222463
867,-37.087429,-37.940531,-38.722463
868,-37.087429,-37.940531,-38.320498
869,-37.12965,-37.940698,-38.320498
870,-37.12965,-37.940698,-37.730318
871,-37.130359,-37.939973,-37.685039
872,-37.130359,-37.940061,-37.685039
873,-37.133607,-37.940061,-37.685039
874,-37.133607,-37.94105,-37.622763
875,-37.13025,-37.94105,-37.622763
876,-37.13025,-37.94105,-37.588962
877,-37.1313,-37.940304,-37.588962
878,-37.1313,-37.940805,-37.562656
879,-37.131279,-37.940805,-37.562656
880,-37.131279,-37.94024,-37.624048
881,-37.118836,-37.94024,-37.624048
882,-37.118836,-37.941168,-27.344376
883,-37.134865,-37.941168,-26.844376
884,-37.134865,-37.943549,-36.716402
885,-37.132598,-37.942652,-36.716402
886,-37.132598,-37.942652,-37.693229
887,-37.133095,-37.944213,-37.674102
888,-37.133095,-37.944213,-37.674102
889,-37.131415,-37.943038,-37.674102
890,-37.131415,-37.943038,-37.636388
891,-37.13421,-37.945962,-37.636388
892,-37.13421,-37.945962,-29.344522
893,-37.133384,-37.944605,-28.844522
894,-37.133384,-37.944605,-36.569751
895,-37.133484,-37.946439,-36.569751
896,-37.133484,-37.946439,-37.129844
897,-37.131531,-37.945653,-37.632013
898,-37.131531,-37.945653,-38.132013
899,-37.106863,-37.947542,-38.632013
900,-37.106863,-37.947542,-38.277243
901,-37.133352,-37.948992,-38.277243
902,-37.133352,-37.948992,-37.684229
903,-37.134679,-37.946935,-37.684229
904,-37.134679,-37.950061,-37.707151
905,-37.133947,-37.950061,-37.707151
906,-37.133947,-37.949852,-37.724496
907,-37.132,-37.949852,-37.720681
908,-37.132,-37.95244,-37.720681
909,-37.133782,-37.95244,-37.720681
910,-37.133782,-37.951438,-37.698155
911,-37.133435,-37.951438,-37.66644
912,-37.133435,-37.952057,-37.66644
913,-37.135977,-37.952057,-37.66644
914,-37.135977,-37.954046,-37.626685
915,-37.134617,-37.954046,-37.597109
916,-37.134617,-37.954042,-37.597109
917,-37.132235,-37.954042,-37.597109
918,-37.132235,-37.954156,-37.580963
919,-37.132971,-37.954156,-37.580731
920,-37.132971,-37.953966,-37.580731
921,-37.133709,-37.953966,-37.596455
922,-37.133709,-37.954935,-37.596455
923,-37.120609,-37.954935,-37.614535
924,-37.120609,-37.953369,-37.614535
925,-37.130727,-37.953369,-37.614535
926,-37.130727,-37.956856,-37.638304
927,-37.108835,-37.956856,-37.638304
928,-37.108835,-37.955295,-37.664442
929,-37.130844,-37.955295,-25.916997
930,-37.130844,-37.95739,-25.416997
931,-37.132687,-37.95739,-24.916997
932,-37.132687,-37.955275,-37.61175
933,-37.13063,-37.955275,-38.11175
934,-37.13063,-37.955275,-38.605108
935,-37.131383,-37.955984,-37.696284
936,-37.131383,-37.957797,-37.696284
937,-37.129053,-37.957797,-37.696284
938,-37.129053,-37.955879,-37.640963
939,-37.128247,-37.955879,-37.638333
940,-37.128247,-37.957326,-37.638333
941,-37.130606,-37.95617,-37.638333
942,-37.130606,-37.95617,-37.641559
943,-37.12828,-37.957356,-37.641559
944,-37.12828,-37.957356,-37.631903
945,-37.128216,-37.956548,-37.631903
946,-37.128216,-37.956548,-37.629648
947,-37.125179,-37.955822,-37.628715
948,-37.125179,-37.955822,-37.628715
949,-37.126287,-37.955646,-37.627998
950,-37.126287,-37.955646,-37.627998
951,-37.128057,-37.954501,-37.632138
952,-37.128057,-37.954501,-37.632138
953,-37.117979,-37.957628,-37.632138
954,-37.117979,-37.957628,-37.602147
955,-37.125795,-37.956084,-37.624897
956,-37.125795,-37.956084,-37.624897
957,-37.123254,-37.956612,-37.624897
958,-37.123254,-37.956612,-37.621062
959,-37.124817,-37.956772,-37.623298
960,-37.124817,-37.95754,-37.623298
961,-37.124434,-37.95754,-37.623298
962,-37.124434,-37.957635,-37.627219
963,-37.127275,-37.957635,-37.627219
964,-37.127275,-37.935974,-37.62173
965,-37.124342,-37.935974,-37.62173
966,-37.124342,-37.957306,-37.616676
967,-37.122665,-37.957306,-37.616676
968,-37.122665,-37.957705,-26.756813
969,-37.124071,-37.957705,-26.256813
970,-37.124071,-37.958861,-36.616284
971,-37.123476,-37.958861,-37.574546
972,-37.123476,-37.959579,-37.574546
973,-37.124588,-37.959579,-37.574546
974,-37.124588,-37.95862,-37.581644
975,-37.122474,-37.95862,-37.581644
976,-37.122474,-37.960959,-37.579221
977,-37.122268,-37.960959,-37.579221
978,-37.122268,-37.961371,-37.58299
979,-37.122953,-37.961371,-37.58299
980,-37.122953,-37.962135,-26.096171
981,-37.124272,-37.962135,-25.596171
982,-37.124272,-37.954035,-36.598634
983,-37.124201,-37.954035,-36.598634
984,-37.124201,-37.961778,-37.542625
985,-37.123691,-37.961778,-38.042625
986,-37.123691,-37.963124,-38.148933
987,-37.123869,-37.963124,-38.648933
988,-37.123869,-37.960414,-38.235655
989,-37.122057,-37.960414,-38.235655
990,-37.122057,-37.963601,-37.662732
991,-37.126106,-37.963601,-37.662732
992,-37.126106,-37.963571,-37.684072
993,-37.123523,-37.963571,-37.684072
994,-37.123523,-37.964473,-37.691162
995,-37.123899,-37.964473,-37.699063
996,-37.123899,-37.962658,-37.699063
997,-37.122295,-37.962658,-37.699063
998,-37.122295,-37.961501,-27.310379
999,-37.121633,-37.961501,-26.810379
1000,-37.121633,-37.963845,-36.710196
1001,-37.125103,-37.963845,-37.677768
1002,-37.125103,-37.963315,-37.677768
1003,-37.122802,-37.963315,-37.677768
1004,-37.122802,-37.963315,-37.667452
1005,-37.124496,-37.961141,-37.667452
1006,-37.124496,-37.959088,-37.654886
1007,-37.120579,-37.959088,-37.654886
1008,-37.120579,-37.959048,-37.643991
1009,-37.122944,-37.959048,-37.643991
1010,-37.122944,-37.959381,-37.632143
1011,-37.122692,-37.959381,-37.632143
1012,-37.122692,-37.960321,-37.624468
1013,-37.12414,-37.960321,-37.606898
1014,-37.12414,-37.958502,-37.606898
1015,-37.123202,-37.958502,-37.579903
1016,-37.123202,-37.959519,-37.579903
1017,-37.120835,-37.959519,-37.579903
1018,-37.120835,-37.955679,-37.593487
1019,-37.124298,-37.955679,-37.593487
1020,-37.124298,-37.955679,-37.590146
1021,-37.122717,-37.955876,-37.597031
1022,-37.122717,-37.956115,-37.597031
1023,-37.122958,-37.956115,-37.597031
1024,-37.122958,-37.952997,-37.591888
1025,-37.122508,-37.952997,-37.591888
1026,-37.122508,-37.933319,-37.597581
1027,-37.12157,-37.950859,-37.597581
1028,-37.12157,-37.950859,-37.602832
1029,-37.121726,-37.954154,-37.616946
1030,-37.121726,-37.954154,-37.616946
1031,-37.122794,-37.952557,-37.616946
1032,-37.122794,-37.952557,-37.6148
1033,-37.123541,-37.953602,-37.635222
1034,-37.123541,-37.953602,-37.635222
1035,-37.121853,-37.951544,-28.028774
1036,-37.121853,-37.951544,-27.528774
1037,-37.121362,-37.948564,-36.59944
1038,-37.121362,-37.948564,-36.59944
1039,-37.121254,-37.952708,-37.567463
1040,-37.121254,-37.952708,-38.067463
1041,-37.122535,-37.940699,-38.5762
1042,-37.122535,-37.940699,-39.0762
1043,-37.099789,-37.913533,-38.233865
1044,-37.099789,-37.913533,-38.233865
1045,-37.122407,-37.952342,-37.638736
1046,-37.122407,-37.952342,-37.638736
1047,-37.119662,-37.953643,-37.638736
1048,-37.119662,-37.953643,-37.65069
1049,-37.120833,-37.953082,-37.65069
1050,-37.120833,-37.953082,-37.669864
1051,-37.123016,-37.953587,-37.711601
1052,-37.123016,-37.953587,-37.711601
1053,-37.120791,-37.953489,-37.735333
1054,-37.120791,-37.953489,-37.760969
1055,-37.122698,-36.771478,-37.745276
1056,-37.122698,-36.271478,-37.745276
1057,-37.119826,-36.968161,-37.737061
1058,-37.119826,-36.968161,-37.737061
1059,-37.122168,-37.975955,-37.732516
1060,-37.122168,-37.975955,-37.730083
1061,-37.114067,-37.976419,-37.730083
1062,-37.114067,-37.976419,-37.73371
1063,-37.12254,-37.975515,-37.73371
1064,-37.12254,-37.975515,-37.726084
1065,-37.121305,-37.97713,-37.726084
1066,-37.121305,-37.97713,-37.725524
1067,-37.121547,-37.977551,-37.725524
1068,-37.121547,-37.977551,-37.727103
1069,-37.123155,-37.979042,-37.727103
1070,-37.123155,-37.979042,-37.733873
1071,-37.122639,-37.977623,-37.733873
1072,-37.122639,-37.977623,-37.741475
1073,-37.125482,-37.976247,-37.741475
1074,-37.125482,-37.976247,-37.739369
1075,-37.121796,-37.953755,-37.739369
1076,-37.121796,-37.953755,-37.741175
1077,-37.122906,-37.976908,-37.741175
1078,-37.122906,-37.976908,-37.742378
1079,-37.123215,-37.976908,-37.742378
1080,-37.123215,-37.979086,-37.746135
1081,-37.123982,-37.977702,-37.746135
1082,-37.123982,-37.977702,-37.751028
1083,-37.123355,-37.980281,-37.751028
1084,-37.123355,-37.978205,-37.744575
1085,-37.123332,-37.978205,-37.744575
1086,-37.123332,-37.979534,-37.736695
1087,-37.123454,-37.979534,-37.736695
1088,-37.123454,-37.979534,-37.737147
1089,-37.122328,-37.981235,-37.737147
1090,-37.122328,-37.980389,-37.733196
1091,-37.124232,-37.980389,-37.73311
1092,-37.124232,-37.98131,-37.73311
1093,-37.124544,-37.98131,-37.721804
1094,-37.124544,-37.979352,-37.721804
1095,-37.123952,-37.979352,-37.721804
1096,-37.123952,-25.865433,-37.716875
1097,-37.123855,-25.365433,-37.711544
1098,-37.123855,-36.975296,-37.711544
1099,-37.123506,-36.975296,-37.711544
1100,-37.123506,-37.909464,-37.711816
1101,-37.126728,-38.409464,-37.711816
1102,-37.126728,-38.418433,-37.713847
1103,-37.124261,-38.918433,-37.713847
1104,-37.124261,-38.453539,-37.7075
1105,-37.106666,-38.453539,-37.704998
1106,-37.106666,-37.959764,-37.704998
1107,-37.124405,-37.959764,-37.704998
1108,-37.124405,-37.959321,-37.705052
1109,-37.12503,-37.959321,-37.708055
1110,-37.12503,-37.961807,-37.708055
1111,-37.124723,-37.961807,-37.708055
1112,-37.124723,-37.960022,-37.712147
1113,-37.124145,-37.960022,-37.712147
1114,-37.124145,-37.961946,-37.709369
1115,-37.125193,-37.961946,-37.709369
1116,-37.125193,-37.962134,-37.708986
1117,-37.121038,-37.962134,-37.711937
1118,-37.121038,-37.963759,-37.711937
1119,-37.124648,-37.963759,-37.711937
1120,-37.124648,-37.962019,-37.714143
1121,-37.112345,-37.962019,-37.714143
1122,-37.112345,-37.961301,-37.723072
1123,-37.08127,-37.961301,-37.723072
1124,-37.08127,-37.961535,-23.456501
1125,-37.123381,-37.961535,-22.956501
1126,-37.123381,-37.961636,-36.716904
1127,-37.124249,-37.961636,-37.684124
1128,-37.124249,-37.954453,-37.684124
1129,-37.12454,-37.954453,-37.684124
1130,-37.12454,-37.961608,-37.661208
1131,-37.124813,-37.961608,-37.661208
1132,-37.124813,-37.962428,-37.694634
1133,-37.126236,-37.962428,-37.694634
1134,-37.126236,-37.961188,-23.814941
1135,-37.123699,-37.961188,-22.234118
1136,-37.123699,-37.963701,-21.734118
1137,-37.113619,-37.963701,-21.234118
1138,-37.113619,-37.963446,-20.734118
1139,-37.123989,-37.963446,-20.234118
1140,-37.123989,-37.962845,-22.649735
1141,-37.125679,-37.962845,-22.149735
1142,-37.125679,-37.961606,-22.767859
1143,-37.124652,-37.961606,-22.267859
1144,-37.124652,-37.960943,-36.43619
1145,-37.12449,-37.960943,-36.93619
1146,-37.12449,-37.962362,-25.381608
1147,-37.124982,-37.962362,-36.923321
1148,-37.124982,-37.961956,-37.423321
1149,-37.123981,-37.961956,-37.923321
1150,-37.123981,-37.960166,-38.018836
1151,-37.126744,-37.960166,-37.679337
1152,-37.126744,-37.960166,-38.179337
1153,-37.125088,-37.959709,-38.679337
1154,-37.125088,-37.959709,-38.226085
1155,-37.097536,-37.961427,-38.726085
1156,-37.097536,-37.961427,-38.210586
1157,-37.12345,-37.961427,-38.710586
1158,-37.12345,-37.961427,-27.109039
1159,-37.124067,-37.960479,-26.609039
1160,-37.124067,-37.960479,-36.699145
1161,-37.125053,-37.962358,-36.699145
1162,-37.125053,-37.958677,-37.655578
1163,-37.12581,-37.958677,-37.655578
1164,-37.12581,-37.958677,-25.93312
1165,-37.124263,-29.911947,-21.965913
1166,-37.124263,-37.45877,-22.7805
1167,-37.123985,-37.45877,-36.6449
1168,-37.123985,-37.45877,-37.1449
1169,-37.12596,-37.956322,-37.6449
1170,-37.12596,-37.955437,-26.957548
1171,-37.126064,-37.955437,-37.154028
1172,-37.126064,-37.953289,-37.154028
1173,-37.125829,-37.953289,-37.154028
1174,-37.125829,-37.953289,-37.638884
1175,-37.124372,-37.953708,-37.746829
1176,-37.124372,-37.954376,-37.746829
1177,-37.125591,-37.954376,-38.055464
1178,-37.125591,-37.956305,-23.327292
1179,-37.112047,-37.956305,-26.1581
1180,-37.112047,-37.953606,-25.6581
1181,-37.126951,-37.953606,-25.1581
1182,-37.126951,-37.955044,-36.19092
1183,-37.103127,-37.955044,-36.19092
1184,-37.103127,-37.954521,-21.64063
1185,-37.124146,-37.954521,-21.14063
1186,-37.124146,-37.955649,-20.64063
1187,-37.124571,-37.955649,-23.591388
1188,-37.124571,-37.95622,-23.091388
1189,-37.123278,-37.95622,-22.591388
1190,-37.123278,-37.954735,-24.518917
1191,-37.126416,-37.954735,-24.018917
1192,-37.126416,-35.88098,-23.518917
1193,-37.123103,-35.38098,-35.976597
1194,-37.123103,-36.953815,-36.476597
1195,-37.124127,-36.953815,-36.976597
1196,-37.124127,-37.918692,-37.476597
1197,-37.122658,-38.418692,-30.096329
1198,-37.122658,-38.572948,-29.596329
1199,-37.122094,-38.572948,-25.490171
1200,-37.122094,-37.879033,-24.990171
1201,-37.122955,-37.879033,-24.490171
1202,-37.122955,-37.952572,-23.990171
1203,-37.122497,-37.952572,-26.56624
1204,-37.122497,-37.951683,-26.06624
1205,-37.122478,-37.951683,-25.56624
1206,-37.122478,-37.951648,-19.318361
1207,-37.121249,-37.951648,-18.818361
1208,-37.121249,-37.953355,-18.318361
1209,-37.115419,-37.953355,-36.510947
1210,-37.115419,-37.953428,-37.010947
1211,-37.121279,-37.953428,-26.135193
1212,-37.121279,-37.951142,-25.635193
1213,-37.121359,-37.951142,-25.135193
1214,-37.121359,-37.951879,-20.065542
1215,-37.121133,-37.951879,-19.565542
1216,-37.121133,-37.952663,-19.065542
1217,-37.118536,-37.952663,-24.366767
1218,-37.118536,-37.930684,-24.366767
1219,-37.119259,-37.930684,-24.366767
1220,-37.119259,-37.953144,-24.366767
1221,-37.12021,-37.953144,-27.048866
1222,-37.12021,-37.953041,-27.548866
1223,-37.120177,-37.953041,-28.048866
1224,-37.120177,-37.953681,-37.760777
1225,-37.117892,-37.953681,-38.260777
1226,-37.117892,-37.954175,-21.744443
1227,-37.118634,-37.954175,-21.244443
1228,-37.118634,-37.960205,-36.04118
1229,-37.115634,-37.960205,-36.54118
1230,-37.115634,-37.954462,-37.55297
1231,-37.117599,-37.956351,-38.05297
1232,-37.117599,-37.956351,-37.553291
1233,-37.116477,-37.956351,-38.053291
1234,-37.116477,-37.954891,-37.491607
1235,-37.114785,-37.947662,-37.397203
1236,-37.114785,-37.947662,-37.897203
1237,-37.115667,-37.96164,-38.397203
1238,-37.115667,-37.96164,-38.291494
1239,-37.113633,-37.958692,-37.373434
1240,-37.113633,-37.958692,-37.873434
1241,-37.116377,-37.957715,-37.378193
1242,-37.116377,-37.957715,-37.878193
1243,-37.115097,-37.958777,-38.378193
1244,-37.115097,-37.958777,-38.061927
1245,-37.113776,-37.962806,-38.561927
1246,-37.113776,-37.962806,-38.528745
1247,-37.112922,-37.963979,-39.028745
1248,-37.112922,-37.963979,-38.114701
1249,-37.112255,-37.960727,-38.614701
1250,-37.112255,-37.960727,-25.793608
1251,-37.112349,-37.960897,-25.293608
1252,-37.112349,-37.960897,-24.793608
1253,-37.112184,-37.961598,-24.293608
1254,-37.112184,-37.961598,-26.378368
1255,-37.108836,-37.962642,-25.878368
1256,-37.108836,-37.962642,-26.547416
1257,-37.11091,-37.9661,-26.047416
1258,-37.11091,-37.9661,-25.547416
1259,-37.110524,-37.963244,-28.631779
1260,-37.110524,-37.963244,-28.131779
1261,-37.110666,-37.964796,-27.631779
1262,-37.110666,-37.964796,-27.131779
1263,-37.110165,-37.964389,-27.386246
1264,-37.110165,-37.964389,-26.886246
1265,-37.111453,-37.965795,-20.884158
1266,-37.111453,-37.965795,-20.384158
1267,-37.10839,-37.970967,-19.884158
1268,-37.10839,-37.970967,-28.196396
1269,-37.109001,-37.965486,-28.196396
1270,-37.109001,-37.965486,-28.196396
1271,-37.108454,-37.965429,-28.196396
1272,-37.108454,-37.965429,-25.091894
1273,-37.109014,-37.965889,-24.591894
1274,-37.109014,-37.965889,-35.981455
1275,-37.106869,-37.966723,-36.481455
1276,-37.106869,-37.966723,-37.544607
1277,-37.106983,-37.970482,-38.044607
1278,-37.106983,-37.945745,-27.617882
1279,-37.105764,-37.945745,-27.117882
1280,-37.105764,-37.966111,-26.973284
1281,-37.106952,-37.966111,-26.473284
1282,-37.106952,-37.964032,-25.973284
1283,-37.105208,-37.964032,-29.939767
1284,-37.105208,-37.964948,-30.439767
1285,-37.105305,-37.964948,-30.939767
1286,-37.105305,-37.969963,-21.506087
1287,-37.10333,-37.969963,-36.53458
1288,-37.10333,-37.965277,-37.03458
1289,-37.103759,-37.965277,-37.536805
1290,-37.103759,-37.959379,-38.036805
1291,-37.104495,-37.959379,-37.47198
1292,-37.104495,-37.96131,-37.97198
1293,-37.102616,-37.96131,-37.840257
1294,-37.102616,-37.949574,-38.340257
1295,-37.104498,-37.949574,-37.892049
1296,-37.104498,-37.922331,-38.392049
1297,-37.102779,-37.922331,-37.859845
1298,-37.102779,-37.962989,-38.359845
1299,-37.080488,-37.962989,-38.320686
1300,-37.080488,-37.960414,-38.820686
1301,-37.104021,-37.960414,-37.534256
1302,-37.104021,-37.961528,-38.036107
1303,-37.102978,-37.961528,-38.536107
1304,-37.102978,-37.961528,-39.036107
1305,-37.103324,-37.961228,-38.161487
1306,-37.103324,-37.967917,-38.661487
1307,-37.10269,-37.967917,-24.060955
1308,-37.10269,-37.962517,-29.22399
1309,-37.102787,-37.962517,-36.618743
1310,-37.102787,-37.962517,-36.618743
1311,-37.102944,-37.950216,-28.756218
1312,-37.102944,-37.960965,-28.256218
1313,-37.102395,-37.960965,-24.410375
1314,-37.102395,-37.964019,-28.60124
1315,-37.101361,-37.964019,-28.10124
1316,-37.101361,-37.968468,-27.60124
1317,-37.093433,-37.968468,-28.69979
1318,-37.093433,-37.963512,-28.19979
1319,-37.099594,-37.963512,-27.69979
1320,-37.099594,-37.963166,-20.338897
1321,-37.10067,-37.963166,-19.838897
1322,-37.10067,-37.96334,-19.338897
1323,-37.100277,-37.96334,-26.561325
1324,-37.100277,-37.965491,-26.061325
1325,-37.099602,-37.965491,-35.871836
1326,-37.099602,-37.970008,-36.371836
1327,-37.100377,-37.970008,-37.84959
1328,-37.100377,-37.939858,-38.34959
1329,-37.098153,-37.939858,-38.319871
1330,-37.098153,-37.965531,-23.090173
1331,-37.09993,-37.965531,-22.590173
1332,-37.09993,-37.965561,-26.897891
1333,-37.09742,-37.965561,-26.397891
1334,-37.09742,-37.967956,-25.897891
1335,-37.099145,-37.967956,-25.847987
1336,-37.099145,-37.972613,-36.323725
1337,-37.098077,-37.972613,-36.823725
1338,-37.098077,-37.967252,-28.054852
1339,-37.098683,-37.967252,-27.554852
1340,-37.098683,-37.965992,-27.054852
1341,-37.098672,-37.965992,-24.795681
1342,-37.098672,-37.968175,-24.295681
1343,-37.09756,-37.968175,-23.795681
1344,-37.09756,-37.969637,-24.188624
1345,-37.098276,-37.969637,-23.688624
1346,-37.098276,-37.9742,-19.787184
1347,-37.099442,-37.9742,-19.287184
1348,-37.099442,-37.971155,-18.787184
1349,-37.099688,-37.971155,-18.287184
1350,-37.099688,-37.96928,-25.320225
1351,-37.097926,-37.96928,-25.820225
1352,-37.097926,-37.956967,-26.320225
1353,-37.100203,-37.956967,-38.031262
1354,-37.100203,-37.971202,-38.531262
1355,-37.097996,-37.971202,-26.999433
1356,-37.097996,-37.947966,-26.999433
1357,-37.099072,-37.947966,-26.999433
1358,-37.099072,-37.971836,-25.230746
1359,-37.098078,-37.971836,-24.730746
1360,-37.098078,-37.97095,-24.230746
1361,-37.082277,-37.97095,-23.730746
1362,-37.082277,-37.971703,-29.03676
1363,-37.100011,-37.971703,-29.53676
1364,-37.100011,-37.973499,-30.03676
1365,-37.098547,-37.973499,-22.288754
1366,-37.098547,-37.979956,-21.788754
1367,-37.100758,-37.979956,-30.135386
1368,-37.100758,-37.972207,-30.635386
1369,-37.098869,-37.972207,-31.135386
1370,-37.098869,-37.973444,-31.635386
1371,-37.101258,-37.973444,-26.840565
1372,-37.101258,-37.970478,-26.840565
1373,-37.095422,-37.970478,-22.886646
1374,-37.095422,-37.973868,-28.942025
1375,-37.101236,-37.973868,-29.442025
1376,-37.101236,-37.973868,-26.328278
1377,-37.08802,-37.977263,-25.828278
1378,-37.08802,-37.971427,-25.328278
1379,-37.058969,-37.971427,-35.518104
1380,-37.058969,-37.970924,-36.018104
1381,-37.102928,-37.970924,-37.575559
1382,-37.102928,-37.970924,-38.075559
1383,-37.102283,-37.965966,-23.18887
1384,-37.102283,-37.973824,-22.68887
1385,-37.104487,-37.973824,-35.948512
1386,-37.104487,-37.973824,-36.448512
1387,-37.103946,-37.978645,-26.995736
1388,-37.103946,-37.978645,-36.501256
1389,-37.106073,-37.974761,-37.001256
1390,-37.106073,-37.974761,-37.006221
1391,-37.107962,-37.971412,-37.506221
1392,-37.107962,-37.971412,-38.006221
1393,-37.094262,-37.972289,-26.617454
1394,-37.094262,-37.971303,-26.117454
1395,-37.108712,-37.971303,-36.309838
1396,-37.108712,-37.978657,-36.809838
1397,-37.107898,-37.978657,-27.394975
1398,-37.107898,-37.972887,-23.400438
1399,-37.110951,-37.972887,-22.900438
1400,-37.110951,-36.089235,-36.208801
1401,-37.1113,-35.589235,-36.708801
1402,-37.1113,-36.971658,-37.208801
1403,-37.113264,-36.971658,-27.239907
1404,-37.113264,-37.545682,-26.739907
1405,-37.112615,-37.545682,-36.303839
1406,-37.112615,-37.945517,-36.803839
1407,-37.113256,-38.445517,-37.796725
1408,-37.113256,-38.496014,-37.364187
1409,-37.113988,-38.496014,-37.864187
1410,-37.113988,-37.972557,-38.364187
1411,-37.08919,-37.972557,-26.498722
1412,-37.08919,-37.972378,-25.998722
1413,-37.116546,-37.972378,-36.31621
1414,-37.116546,-37.976414,-36.81621
1415,-37.116236,-37.976414,-27.18868
1416,-37.116236,-37.981726,-26.68868
1417,-37.11614,-37.981726,-36.315925
1418,-37.11614,-37.975757,-37.337536
1419,-37.114692,-37.975757,-37.837536
1420,-37.114692,-37.975294,-38.337536
1421,-37.118289,-37.975294,-37.934714
1422,-37.118289,-37.975947,-38.434714
1423,-37.115518,-37.975947,-38.068313
1424,-37.115518,-37.977695,-38.568313
1425,-37.117782,-37.977695,-38.088232
1426,-37.117782,-37.98421,-38.588232
1427,-37.117197,-37.98421,-38.125858
1428,-37.117197,-30.272908,-38.625858
1429,-37.116325,-37.477694,-38.12859
1430,-37.116325,-37.477694,-38.12859
1431,-37.118218,-38.004278,-37.635782
1432,-37.118218,-38.004278,-37.635782
1433,-37.115682,-38.005947,-37.638828
1434,-37.115682,-38.005947,-37.641023
1435,-37.104994,-38.011177,-37.641023
1436,-37.104994,-38.005409,-37.641023
1437,-37.116132,-38.005409,-37.642754
1438,-37.116132,-36.007007,-37.642754
1439,-37.092108,-35.507007,-37.642628
1440,-37.092108,-37.017177,-37.642628
1441,-37.11734,-37.017177,-37.643042
1442,-37.11734,-37.928999,-37.643042
1443,-37.117652,-38.428999,-37.642476
1444,-37.117652,-38.451244,-37.623973
1445,-37.116328,-38.951244,-37.623973
1446,-37.116328,-38.474755,-37.623973
1447,-37.116149,-38.474755,-37.645905
1448,-37.116149,-37.97874,-37.648032
1449,-37.117446,-37.97874,-37.648032
1450,-37.117446,-37.97874,-37.648032
1451,-37.116949,-37.979858,-37.648039
1452,-37.116949,-37.985444,-37.648039
1453,-37.117629,-37.985444,-37.64726
1454,-37.117629,-37.985444,-37.64726
1455,-37.116609,-37.978865,-37.650601
1456,-37.116609,-37.978865,-37.650601
1457,-37.118335,-37.979216,-37.644493
1458,-37.118335,-37.979216,-37.644493
1459,-37.117756,-37.979091,-37.654407
1460,-37.117756,-37.979091,-37.639739
1461,-37.118439,-37.982013,-37.639739
1462,-37.118439,-29.519969,-37.639739
1463,-37.116742,-29.019969,-37.613982
1464,-37.116742,-36.984057,-37.654595
1465,-37.108915,-36.984057,-37.654595
1466,-37.108915,-38.004485,-37.654595
1467,-37.116053,-38.004485,-37.657014
1468,-37.116053,-37.98158,-25.673243
1469,-37.116498,-37.98158,-25.173243
1470,-37.116498,-36.840257,-24.673243
1471,-37.117211,-36.840257,-36.181364
1472,-37.117211,-29.439945,-36.181364
1473,-37.114402,-28.939945,-37.160697
1474,-37.114402,-37.029868,-37.640277
1475,-37.114607,-37.029868,-38.140277
1476,-37.114607,-37.927465,-38.640277
1477,-37.115445,-38.427465,-38.585567
1478,-37.115445,-38.438129,-37.631066
1479,-37.115001,-38.938129,-37.631066
1480,-37.115001,-38.486158,-37.634124
1481,-37.116756,-37.986384,-37.634124
1482,-37.116756,-37.986384,-37.632488
1483,-37.115468,-37.980179,-37.632488
1484,-37.115468,-37.980179,-37.636374
1485,-37.117223,-27.890122,-37.636374
1486,-37.117223,-27.390122,-37.636374
1487,-37.116094,-27.691148,-37.637
1488,-37.116094,-27.191148,-37.637
1489,-37.115967,-26.691148,-37.637675
1490,-37.115967,-27.502747,-37.639373
1491,-37.116308,-27.002747,-37.639373
1492,-37.116308,-26.502747,-37.639373
1493,-37.116999,-27.027945,-37.63845
1494,-37.116999,-26.527945,-37.63845
1495,-37.115251,-27.638106,-37.61498
1496,-37.115251,-27.138106,-37.61498
1497,-37.11723,-26.638106,-37.642782
1498,-37.11723,-30.224754,-37.642782
1499,-37.117161,-29.724754,-37.644206
1500,-37.117161,-36.642006,-37.644206
1501,-37.118064,-37.142006,-37.643145
1502,-37.118064,-38.12352,-37.643145
1503,-37.117585,-38.62352,-37.642106
1504,-37.117585,-38.174417,-37.642489
1505,-37.115579,-38.674417,-37.642489
1506,-37.115579,-36.378108,-37.642489
1507,-37.116656,-36.878108,-37.644311
1508,-37.116656,-38.399048,-37.644311
1509,-37.115717,-38.899048,-37.64278
1510,-37.115717,-38.450515,-37.64278
1511,-37.115352,-38.950515,-37.644257
1512,-37.115352,-38.433575,-37.644257
1513,-37.117322,-38.933575,-29.793712
1514,-37.117322,-38.506343,-37.143752
1515,-37.116545,-38.506343,-37.143752
1516,-37.116545,-37.968404,-37.143752
1517,-37.117052,-37.968404,-37.670836
1518,-37.117052,-37.969261,-37.670836
1519,-37.116245,-37.969261,-37.660993
1520,-37.116245,-37.975489,-37.660993
1521,-37.117515,-37.975489,-37.670668
1522,-37.117515,-37.971184,-37.670668
1523,-37.115867,-37.971184,-37.647474
1524,-37.115867,-37.971184,-37.647474
1525,-37.117381,-37.969659,-37.671831
1526,-37.117381,-37.972882,-37.671831
1527,-37.11721,-37.972882,-37.672288
1528,-37.11721,-37.95116,-37.672288
1529,-37.118799,-37.95116,-37.67375
1530,-37.118799,-37.978036,-37.67375
1531,-37.119737,-37.978036,-37.672933
1532,-37.119737,-37.978036,-37.672933
1533,-37.117546,-37.971362,-37.673919
1534,-37.117546,-37.970913,-37.673919
1535,-37.11776,-37.970913,-37.675536
1536,-37.11776,-37.971999,-37.675536
1537,-37.118472,-37.971999,-37.675859
1538,-37.118472,-37.972171,-37.675744
1539,-37.120203,-37.972171,-37.675744
1540,-37.120203,-37.968229,-37.675744
1541,-37.120097,-37.968229,-37.676204
1542,-37.120097,-37.973266,-37.676204
1543,-37.120506,-37.973266,-37.676096
1544,-37.120506,-37.960728,-37.674918
1545,-37.11912,-37.960728,-37.674918
1546,-37.11912,-37.934763,-37.674918
1547,-37.120507,-37.975205,-37.677704
1548,-37.120507,-37.980881,-37.677704
1549,-37.119895,-37.980881,-37.669295
1550,-37.119895,-37.974086,-37.669295
1551,-37.119742,-37.974086,-26.988697
1552,-37.119742,-37.975087,-26.488697
1553,-37.120101,-37.975087,-36.675303
1554,-37.120101,-37.974189,-37.603474
1555,-37.096258,-37.974189,-38.103474
1556,-37.096258,-37.976321,-37.936045
1557,-37.120208,-37.976321,-37.936045
1558,-37.120208,-37.964266,-37.936045
1559,-37.119216,-37.975928,-37.676588
1560,-37.119216,-37.973781,-26.181124
1561,-37.120487,-37.973781,-25.681124
1562,-37.120487,-37.974269,-36.674652
1563,-37.117652,-37.974269,-36.674652
1564,-37.117652,-37.973736,-36.674652
1565,-37.119243,-37.973736,-37.60531
1566,-37.119243,-37.980149,-38.10531
1567,-37.119505,-37.980149,-38.16684
1568,-37.119505,-37.974523,-38.16684
1569,-37.118793,-37.974523,-37.674221
1570,-37.118793,-37.9715,-37.674221
1571,-37.121878,-37.9715,-37.673811
1572,-37.121878,-37.970918,-37.673811
1573,-37.11354,-37.970918,-37.67291
1574,-37.11354,-37.945566,-37.67291
1575,-37.121061,-37.945566,-37.673303
1576,-37.121061,-37.97749,-37.673303
1577,-37.121149,-37.97749,-37.671894
1578,-37.121149,-37.969194,-37.671894
1579,-37.121986,-37.969194,-37.672755
1580,-37.121986,-37.968256,-37.672755
1581,-37.122979,-37.968256,-37.6707
1582,-37.122979,-37.966199,-37.6707
1583,-37.12301,-37.966199,-37.669415
1584,-37.12301,-37.967077,-37.667998
1585,-37.124915,-37.971124,-37.667998
1586,-37.124915,-37.971124,-37.667998
1587,-37.124915,-37.964361,-37.669038
1588,-37.124461,-37.964365,-37.669038
1589,-37.124461,-37.964365,-37.669413
1590,-37.122415,-37.964365,-37.669413
1591,-37.122415,-37.963002,-37.668519
1592,-37.123995,-37.965916,-37.668519
1593,-37.123995,-37.965916,-37.666965
1594,-37.123894,-25.859108,-37.666965
1595,-37.123894,-25.359108,-37.663606
1596,-37.123893,-36.950559,-37.663606
1597,-37.123893,-36.950559,-27.300795
1598,-37.122387,-36.950559,-26.800795
1599,-37.122387,-37.92875,-36.669372
1600,-37.120872,-38.42875,-36.669372
1601,-37.120872,-38.905433,-37.152978
1602,-37.122211,-38.064129,-37.152978
1603,-37.122211,-38.064129,-37.594724
1604,-37.121764,-38.064129,-26.186232
1605,-37.121764,-37.975182,-25.686232
1606,-37.12381,-37.969497,-25.186232
1607,-37.12381,-37.969497,-36.104797
1608,-37.122726,-37.968316,-37.608605
1609,-37.122726,-37.968316,-38.108605
1610,-37.121285,-37.970758,-37.642439
1611,-37.121285,-37.970758,-38.142439
1612,-37.104676,-37.970451,-38.642439
1613,-37.104676,-37.970451,-38.615075
1614,-37.122105,-37.978429,-26.463854
1615,-37.122105,-37.978429,-25.963854
1616,-37.122828,-37.973183,-25.463854
1617,-37.122828,-37.973183,-36.154438
1618,-37.122611,-37.971008,-26.47437
1619,-37.122611,-37.971008,-25.97437
1620,-37.123082,-37.971475,-25.47437
1621,-37.123082,-37.971475,-36.121616
1622,-37.122504,-37.970724,-36.621616
1623,-37.122504,-37.970724,-38.114992
1624,-37.119113,-37.977743,-37.645899
1625,-37.119113,-37.977743,-38.145899
1626,-37.122524,-37.964713,-37.716642
1627,-37.122524,-37.964713,-37.716642
1628,-37.108695,-37.969541,-37.665805
1629,-37.108695,-37.969541,-37.665805
1630,-37.082244,-37.967417,-37.665805
1631,-37.082244,-37.967417,-37.667655
1632,-37.12377,-37.970414,-37.668078
1633,-37.12377,-37.970414,-37.668078
1634,-37.12505,-37.975103,-37.670192
1635,-37.12505,-37.975103,-37.670192
1636,-37.12368,-37.970321,-37.670565
1637,-37.12368,-37.968113,-37.670565
1638,-37.125769,-37.968113,-37.648416
1639,-37.125769,-37.965978,-37.648416
1640,-37.123909,-37.965978,-37.648416
1641,-37.123909,-37.968081,-37.672886
1642,-37.126471,-37.972951,-37.672886
1643,-37.126471,-37.972951,-37.673159
1644,-37.114417,-37.967593,-37.673159
1645,-37.114417,-37.967593,-29.280217
1646,-37.126699,-37.96511,-28.780217
1647,-37.126699,-37.96511,-36.675066
1648,-37.127104,-37.966148,-37.173666
1649,-37.127104,-37.966148,-37.173666
1650,-37.126909,-36.667725,-37.173666
1651,-37.126909,-36.167725,-37.605804
1652,-37.129007,-36.973554,-38.105804
1653,-37.129007,-36.973554,-38.171933
1654,-37.127229,-37.991776,-38.171933
1655,-37.127229,-37.991776,-37.673643
1656,-37.128642,-37.991427,-37.673643
1657,-37.128642,-37.991427,-37.668424
1658,-37.12743,-37.989741,-37.680112
1659,-37.12743,-37.989741,-37.680112
1660,-37.129805,-37.990334,-37.680112
1661,-37.129805,-37.990334,-37.681191
1662,-37.104614,-37.995876,-37.681191
1663,-37.104614,-37.995876,-37.679151
1664,-37.130457,-37.990093,-37.681803
1665,-37.130457,-37.990093,-37.681803
1666,-37.131555,-37.990093,-37.683003
1667,-37.131555,-37.989395,-37.683003
1668,-37.131257,-37.987471,-37.684642
1669,-37.131257,-37.987471,-37.684642
1670,-37.131134,-36.360635,-37.684642
1671,-37.131134,-36.360635,-37.684467
1672,-37.131623,-36.360635,-37.685188
1673,-37.131623,-29.134921,-37.685188
1674,-37.132121,-37.489245,-37.685188
1675,-37.132121,-37.489245,-37.686717
1676,-37.13123,-37.926657,-37.686717
1677,-37.13123,-38.426657,-37.68598
1678,-37.13231,-38.522463,-37.68598
1679,-37.13231,-38.522463,-37.689147
1680,-37.131133,-37.961482,-37.689147
1681,-37.131133,-37.961482,-37.686821
1682,-37.13199,-37.965723,-37.689278
1683,-37.13199,-37.965723,-37.689278
1684,-37.132138,-37.961248,-37.689278
1685,-37.132138,-37.961248,-37.688642
1686,-37.121163,-37.959371,-37.688642
1687,-37.121163,-37.959371,-37.688135
1688,-37.132658,-37.959894,-37.688135
1689,-37.132658,-37.959894,-37.690015
1690,-37.109568,-37.960261,-37.690015
1691,-37.109568,-37.960261,-27.29833
1692,-37.131724,-37.966553,-37.191888
1693,-37.131724,-37.966553,-37.191888
1694,-37.131151,-37.960569,-29.386536
1695,-37.131151,-37.960569,-28.886536
1696,-37.132272,-36.598433,-28.386536
1697,-37.132272,-36.098433,-26.484692
1698,-37.131266,-36.986119,-25.984692
1699,-37.131266,-36.986119,-36.106856
1700,-37.129902,-37.924844,-27.11149
1701,-37.129902,-38.424844,-26.61149
1702,-37.131576,-38.056084,-26.11149
1703,-37.131576,-38.056084,-36.066951
1704,-37.129692,-37.960021,-36.566951
1705,-37.129692,-37.960021,-38.076089
1706,-37.130704,-37.960946,-30.437776
1707,-37.130704,-37.960946,-29.937776
1708,-37.128631,-37.960386,-29.437776
1709,-37.128631,-37.960386,-28.251314
1710,-37.128325,-37.96197,-27.751314
1711,-37.128325,-37.96197,-36.097669
1712,-37.127799,-37.969034,-36.597669
1713,-37.127799,-37.969034,-37.893075
1714,-37.126931,-37.940394,-22.046032
1715,-37.126931,-37.940394,-21.546032
1716,-37.122181,-37.962098,-36.505321
1717,-37.122181,-37.962098,-37.037918
1718,-37.127419,-37.961819,-37.537918
1719,-37.127419,-37.961819,-38.085866
1720,-37.124976,-37.963522,-38.585866
1721,-37.124976,-37.963522,-38.124514
1722,-37.125576,-37.968127,-37.651555
1723,-37.125576,-37.968127,-38.151555
1724,-37.126037,-37.963595,-38.651555
1725,-37.126037,-37.963595,-29.834274
1726,-37.125528,-37.960867,-29.334274
1727,-37.125528,-37.960867,-36.66406
1728,-37.125381,-37.958945,-36.66406
1729,-37.125381,-37.961136,-37.594001
1730,-37.123655,-37.961136,-38.094001
1731,-37.123655,-37.958231,-38.150969
1732,-37.125162,-37.958231,-38.150969
1733,-37.125162,-37.967274,-37.644798
1734,-37.124278,-37.967274,-37.644798
1735,-37.124278,-37.967274,-37.65452
1736,-37.122623,-37.959629,-37.652446
1737,-37.122623,-37.958304,-37.652446
1738,-37.122093,-37.958304,-37.652446
1739,-37.122093,-37.958304,-37.650856
1740,-37.120167,-37.958386,-37.650856
1741,-37.120167,-37.959079,-37.649165
1742,-37.122353,-37.959079,-37.649165
1743,-37.122353,-37.966226,-37.650498
1744,-37.120301,-37.966226,-37.650498
1745,-37.120301,-37.959818,-37.647065
1746,-37.120479,-37.959818,-37.647065
1747,-37.120479,-37.958932,-37.647024
1748,-37.117885,-37.958932,-37.647024
1749,-37.117885,-37.958638,-37.620511
1750,-37.117877,-37.961472,-37.620511
1751,-37.117877,-37.961472,-37.64681
1752,-37.117404,-37.965834,-37.646627
1753,-37.117404,-37.965834,-37.646627
1754,-37.116547,-37.961228,-37.646627
1755,-37.116547,-37.961228,-37.645703
1756,-37.115952,-37.958027,-37.647252
1757,-37.115952,-37.958027,-37.647766
1758,-37.112222,-37.958841,-37.648078
1759,-37.112222,-37.958841,-37.648078
1760,-37.114401,-37.96099,-37.648078
1761,-37.114401,-37.96099,-37.645679
1762,-37.114067,-37.965159,-37.645679
1763,-37.114067,-37.965159,-37.647511
1764,-37.113109,-37.960529,-37.647511
1765,-37.113109,-37.960529,-37.644632
1766,-37.112116,-37.940276,-37.645884
1767,-37.112116,-37.940276,-37.645884
1768,-37.111846,-37.959611,-37.645884
1769,-37.111846,-37.959611,-37.644426
1770,-37.112419,-37.959945,-37.632095
1771,-37.112419,-37.959945,-37.632095
1772,-37.113122,-37.966182,-37.632095
1773,-37.113122,-37.966182,-37.645256
1774,-37.113165,-37.959788,-37.645256
1775,-37.113165,-37.959788,-37.627773
1776,-37.110748,-37.958543,-37.627773
1777,-37.110748,-37.958543,-37.645082
1778,-37.112231,-37.953477,-37.645082
1779,-37.112231,-37.953477,-37.644307
1780,-37.110111,-37.960343,-37.643292
1781,-37.110111,-37.960343,-37.643292
1782,-37.111393,-37.947351,-37.643292
1783,-37.111393,-37.947351,-37.642158
1784,-37.110991,-37.921247,-37.644592
1785,-37.110991,-37.921247,-37.644592
1786,-37.111598,-37.960707,-37.644592
1787,-37.111598,-37.960707,-37.645262
1788,-37.111882,-37.9599,-37.645262
1789,-37.111882,-37.9599,-37.647484
1790,-37.110333,-37.963118,-37.647484
1791,-37.110333,-37.963118,-37.648711
1792,-37.111516,-37.967154,-37.648711
1793,-37.111516,-37.967154,-37.650226
1794,-37.111997,-37.961979,-37.650226
1795,-37.111997,-37.961979,-37.624421
1796,-37.111667,-37.960835,-37.624421
1797,-37.111667,-37.960835,-37.658502
1798,-37.110453,-37.949343,-37.658502
1799,-37.110453,-37.949343,-37.661777
1800,-37.111188,-37.962497,-37.661777
1801,-37.111188,-37.962497,-30.025272
1802,-37.11174,-37.968317,-37.168833
1803,-37.11174,-37.968317,-37.168833
1804,-37.112092,-37.968317,-37.168833
1805,-37.112092,-37.965916,-37.610584
1806,-37.089699,-37.962658,-37.610584
1807,-37.089699,-37.962658,-37.614463
1808,-37.110954,-37.963189,-37.614463
1809,-37.110954,-37.963189,-37.616586
1810,-37.11161,-37.963361,-37.621181
1811,-37.11161,-37.963361,-37.621181
1812,-37.111362,-37.963361,-37.621181
1813,-37.111362,-37.971283,-37.623391
1814,-37.114172,-37.965739,-37.623391
1815,-37.114172,-37.965739,-37.628098
1816,-37.112997,-37.965739,-37.628098
1817,-37.112997,-37.940647,-37.631674
1818,-37.112778,-37.963709,-37.631674
1819,-37.112778,-37.963709,-37.636079
1820,-37.112059,-37.964837,-37.636079
1821,-37.112059,-37.964837,-37.639043
1822,-37.1134,-37.973865,-37.639043
1823,-37.1134,-37.973865,-37.640096
1824,-37.104575,-37.96647,-37.640096
1825,-37.104575,-37.96647,-37.64295
1826,-37.112429,-37.965087,-37.64295
1827,-37.112429,-37.965087,-37.642291
1828,-37.114535,-37.964197,-37.642291
1829,-37.114535,-37.964197,-37.642429
1830,-37.111787,-37.96602,-37.638873
1831,-37.111787,-37.96602,-37.638873
1832,-37.115586,-37.973748,-37.638873
1833,-37.115586,-37.973748,-37.635466
1834,-37.114471,-37.967264,-37.633588
1835,-37.114471,-37.967264,-37.633588
1836,-37.11494,-37.966045,-37.633588
1837,-37.11494,-37.966045,-37.632589
1838,-37.116162,-37.965522,-37.634331
1839,-37.116162,-37.965522,-37.634331
1840,-37.11447,-37.953484,-29.003145
1841,-37.11447,-37.953484,-28.503145
1842,-37.117808,-37.969771,-28.003145
1843,-37.117808,-37.969771,-36.173134
1844,-37.116902,-37.943736,-37.657139
1845,-37.116902,-37.943736,-38.157139
1846,-37.119488,-37.967121,-38.657139
1847,-37.119488,-37.967121,-38.20268
1848,-37.118995,-37.969719,-38.70268
1849,-37.118995,-37.969719,-38.667942
1850,-37.119904,-37.970611,-38.667942
1851,-37.119904,-37.970611,-37.707513
1852,-37.121678,-37.975445,-37.707513
1853,-37.121678,-37.975445,-37.704523
1854,-37.125447,-37.972027,-37.698224
1855,-37.125447,-37.972027,-37.698224
1856,-37.124331,-37.968801,-37.698224
1857,-37.124331,-37.970812,-37.680624
1858,-37.125918,-37.970812,-37.680624
1859,-37.125918,-37.970415,-23.700248
1860,-37.128064,-37.970415,-25.612163
1861,-37.128064,-37.977796,-36.68459
1862,-37.131324,-37.977796,-36.68459
1863,-37.131324,-36.944589,-37.317039
1864,-37.134397,-36.944589,-37.317039
1865,-37.134397,-37.971797,-37.715031
1866,-37.135215,-37.971797,-37.715031
1867,-37.135215,-37.97063,-37.726595
1868,-37.12275,-37.97063,-37.726595
1869,-37.12275,-37.96572,-37.725692
1870,-37.14217,-37.96572,-37.725692
1871,-37.14217,-37.978438,-37.706891
1872,-37.148342,-37.978438,-37.706891
1873,-37.148342,-37.973411,-37.683133
1874,-37.151582,-37.973411,-37.683133
1875,-37.151582,-37.971904,-37.659346
1876,-37.156276,-37.971904,-37.659346
1877,-37.156276,-25.75945,-37.645484
1878,-37.162778,-25.25945,-37.645484
1879,-37.162778,-24.97135,-37.640457
1880,-37.161094,-36.505983,-37.644136
1881,-37.161094,-37.489014,-37.644136
1882,-37.169628,-37.989014,-37.644136
1883,-37.169628,-38.489014,-37.646954
1884,-37.161917,-38.933752,-37.652796
1885,-37.161917,-39.433752,-37.652796
1886,-37.132874,-38.587056,-37.652796
1887,-37.132874,-38.000376,-37.658621
1888,-37.175669,-38.000376,-37.658621
1889,-37.175669,-38.003979,-37.661256
1890,-37.176138,-38.003979,-37.661256
1891,-37.176138,-38.00903,-37.645301
1892,-37.178437,-38.00903,-37.645301
1893,-37.178437,-38.006055,-37.659947
1894,-37.1771,-38.006055,-37.659947
1895,-37.1771,-38.002112,-37.658519
1896,-37.176734,-38.002112,-37.658519
1897,-37.176734,-38.00257,-37.650382
1898,-37.17307,-38.00257,-37.650382
1899,-37.17307,-38.004009,-37.642612
1900,-37.157009,-38.004009,-37.631661
1901,-37.157009,-38.010339,-37.631661
1902,-37.167364,-38.010339,-37.631661
1903,-37.167364,-38.003559,-37.619911
1904,-37.164069,-38.003559,-37.610588
1905,-37.164069,-38.003413,-37.610588
1906,-37.158338,-38.003413,-37.604043
1907,-37.158338,-38.0025,-37.604043
1908,-37.15102,-38.0025,-37.604043
1909,-37.15102,-38.00251,-37.589997
1910,-37.145656,-38.00251,-37.59595
1911,-37.145656,-38.011334,-37.59595
1912,-37.140923,-38.011334,-37.59595
1913,-37.140923,-38.004459,-37.595588
1914,-37.136248,-38.004459,-37.595588
1915,-37.136248,-38.001507,-37.596123
1916,-37.1298,-38.001507,-37.596123
1917,-37.1298,-38.002273,-37.595598
1918,-37.099669,-38.002273,-37.595598
1919,-37.099669,-38.003984,-37.592973
1920,-37.12137,-38.003984,-37.592973
1921,-37.12137,-38.00925,-37.591822
1922,-37.121614,-38.00925,-37.591822
1923,-37.121614,-38.003038,-37.587282
1924,-37.119317,-38.003038,-37.591261
1925,-37.119317,-38.002443,-37.591261
1926,-37.118229,-38.002443,-37.591261
1927,-37.118229,-38.001924,-37.593476
1928,-37.117038,-38.001924,-37.593476
1929,-37.117038,-38.002444,-37.604019
1930,-37.11715,-38.002444,-37.616577
1931,-37.11715,-38.007343,-37.616577
1932,-37.120318,-38.007343,-37.630262
1933,-37.120318,-38.004191,-37.630262
1934,-37.12007,-38.004191,-37.643333
1935,-37.12007,-38.000643,-37.643333
1936,-37.122215,-38.001408,-37.652236
1937,-37.122215,-38.001408,-37.652236
1938,-37.120942,-38.002308,-37.652236
1939,-37.120942,-38.002308,-37.661516
1940,-37.123466,-38.008699,-37.661516
1941,-37.123466,-38.008699,-37.667248
1942,-37.113792,-38.002709,-37.667248
1943,-37.113792,-38.002709,-37.672186
1944,-37.127927,-38.001172,-37.672712
1945,-37.127927,-38.001172,-37.672712
1946,-37.106624,-38.00089,-37.672712
1947,-37.106624,-38.00089,-37.671384
1948,-37.129548,-38.00093,-37.671384
1949,-37.129548,-38.00093,-37.665944
1950,-37.132123,-38.008062,-37.665944
1951,-37.132123,-38.008062,-26.205436
1952,-37.133628,-29.445848,-25.705436
1953,-37.133628,-28.945848,-36.633505
1954,-37.136532,-28.445848,-36.633505
1955,-37.136532,-36.506225,-37.591801
1956,-37.137902,-37.514538,-38.091801
1957,-37.137902,-37.514538,-28.024815
1958,-37.138305,-37.514538,-27.524815
1959,-37.138305,-29.657391,-36.635614
1960,-37.138868,-37.500172,-36.635614
1961,-37.138868,-37.500172,-37.586176
1962,-37.140191,-37.931839,-38.086176
1963,-37.140191,-38.431839,-38.186352
1964,-37.143838,-38.489591,-38.686352
1965,-37.143838,-38.489591,-38.305556
1966,-37.143402,-37.963868,-38.305556
1967,-37.143402,-37.963868,-37.688789
1968,-37.144098,-37.967042,-37.688789
1969,-37.144098,-37.967042,-37.687418
1970,-37.141993,-37.971337,-37.687418
1971,-37.141993,-37.971337,-37.677222
1972,-37.137737,-37.968546,-37.677222
1973,-37.137737,-37.968546,-37.711238
1974,-37.145845,-37.965611,-37.719218
1975,-37.145845,-37.965611,-37.719218
1976,-37.148729,-37.956755,-37.715019
1977,-37.148729,-37.956755,-37.715019
1978,-37.147128,-37.967113,-37.709361
1979,-37.147128,-37.967113,-37.709361
1980,-37.146306,-37.972359,-37.700621
1981,-37.146306,-37.972359,-37.700621
1982,-37.148376,-37.968667,-37.696502
1983,-37.148376,-37.968667,-37.692158
1984,-37.14848,-37.965934,-37.692158
1985,-37.14848,-37.965934,-26.018755
1986,-37.151943,-37.966546,-25.518755
1987,-37.151943,-37.966546,-36.704391
1988,-37.150086,-37.966285,-36.704391
1989,-37.150086,-37.966285,-36.704391
1990,-37.150428,-37.974539,-37.612553
1991,-37.150428,-37.974539,-37.612553
1992,-37.151073,-37.966247,-37.635654
1993,-37.151073,-37.966247,-37.628319
1994,-37.153954,-37.966161,-37.628319
1995,-37.153954,-37.966161,-37.627157
1996,-37.155377,-37.965359,-37.627157
1997,-37.155377,-37.965359,-37.620729
1998,-37.155256,-37.966896,-37.620729
1999,-37.155256,-37.966896,-37.620729
2000,-37.156212,-37.973678,-37.621382
2001,-37.156212,-37.973678,-37.621382
2002,-37.156328,-37.966901,-37.619032
2003,-37.156328,-37.966901,-37.619032
2004,-37.158834,-37.965304,-37.618875
2005,-37.158834,-37.965304,-37.618875
2006,-37.159073,-37.964707,-37.619875
2007,-37.159073,-37.964707,-37.619875
2008,-37.160186,-37.966913,-37.619804
2009,-37.160186,-37.966913,-37.619804
2010,-37.160429,-37.970865,-37.620404
2011,-37.160429,-37.970865,-37.620404
2012,-37.162276,-37.966751,-37.621745
2013,-37.162276,-37.966751,-37.621745
2014,-37.163674,-37.964191,-37.611968
2015,-37.163674,-37.964191,-37.611968
2016,-37.164641,-37.963832,-37.625038
2017,-37.164641,-37.963832,-37.625038
2018,-37.161804,-37.964829,-37.601425
2019,-37.161804,-37.964829,-37.601425
2020,-37.164984,-37.94579,-37.625419
2021,-37.164984,-37.94579,-37.626838
2022,-37.166946,-37.966122,-37.626838
2023,-37.166946,-37.966122,-37.626838
2024,-37.165347,-37.964118,-37.627668
2025,-37.165347,-37.964118,-37.627668
2026,-37.167335,-37.964118,-37.630102
2027,-37.167335,-37.965232,-37.630102
2028,-37.165631,-37.963496,-37.630578
2029,-37.165631,-37.963496,-37.630578
2030,-37.165484,-37.963496,-37.631206
2031,-37.165484,-37.969933,-37.631206
2032,-37.168423,-37.959484,-37.63407
2033,-37.168423,-37.959484,-37.63407
2034,-37.167581,-37.959484,-37.634406
2035,-37.167581,-37.963152,-37.634406
2036,-37.1687,-37.950071,-37.636897
2037,-37.1687,-37.950071,-37.635434
2038,-37.168419,-37.950071,-37.635434
2039,-37.168419,-37.921668,-37.635434
2040,-37.168335,-37.970485,-37.636561
2041,-37.168335,-37.970485,-37.636561
2042,-37.169076,-37.963293,-37.635086
2043,-37.169076,-37.963293,-37.635086
2044,-37.169383,-37.963943,-37.627747
2045,-37.169383,-37.963943,-37.636822
2046,-37.170681,-37.963943,-37.636822
2047,-37.170681,-37.961903,-37.636822

